Ordinal Monte Carlo Tree Search

In many problem settings, most notably in game playing, an agent receives a possibly delayed reward for its actions. Often, those rewards are handcrafted and not naturally given. Even simple terminal-only rewards, like winning equals one and losing equals minus one, can not be seen as an unbiased statement, since these values are chosen arbitrarily, and the behavior of the learner may change with different encodings. It is hard to argue about good rewards and the performance of an agent often depends on the design of the reward signal. In particular, in domains where states by nature only have an ordinal ranking and where meaningful distance information between game state values is not available, a numerical reward signal is necessarily biased. In this paper we take a look at MCTS, a popular algorithm to solve MDPs, highlight a reoccurring problem concerning its use of rewards, and show that an ordinal treatment of the rewards overcomes this problem. Using the General Video Game Playing framework we show dominance of our newly proposed ordinal MCTS algorithm over other MCTS variants, based on a novel bandit algorithm that we also introduce and test versus UCB.

==> banditsReport.csv <==
X;;V_MultiSBM_0.1;0_MultiSBM_0.1;E_MultiSBM_0.1;0S_MultiSBM_0.1;;;V_MultiSBM_0.2;0_MultiSBM_0.2;E_MultiSBM_0.2;0S_MultiSBM_0.2;;;V_MultiSBM_0.4;0_MultiSBM_0.4;E_MultiSBM_0.4;0S_MultiSBM_0.4;;;V_O_H_MAB_0.1;0_O_H_MAB_0.1;E_O_H_MAB_0.1;0S_O_H_MAB_0.1;;;V_O_H_MAB_0.2;0_O_H_MAB_0.2;E_O_H_MAB_0.2;0S_O_H_MAB_0.2;;;V_O_H_MAB_0.4;0_O_H_MAB_0.4;E_O_H_MAB_0.4;0S_O_H_MAB_0.4;;;V_O-MAB_0.1;0_O-MAB_0.1;E_O-MAB_0.1;0S_O-MAB_0.1;;;V_O-MAB_0.2;0_O-MAB_0.2;E_O-MAB_0.2;0S_O-MAB_0.2;;;V_O-MAB_0.4;0_O-MAB_0.4;E_O-MAB_0.4;0S_O-MAB_0.4;;;V_O-MAB_0.6;0_O-MAB_0.6;E_O-MAB_0.6;0S_O-MAB_0.6;;;V_O-MAB_0.8;0_O-MAB_0.8;E_O-MAB_0.8;0S_O-MAB_0.8;;;V_O-MAB_1.2;0_O-MAB_1.2;E_O-MAB_1.2;0S_O-MAB_1.2;;;V_UCB_0.1;0_UCB_0.1;E_UCB_0.1;0S_UCB_0.1;;;V_UCB_0.2;0_UCB_0.2;E_UCB_0.2;0S_UCB_0.2;;;V_UCB_0.4;0_UCB_0.4;E_UCB_0.4;0S_UCB_0.4;;;V_UCB_0.6;0_UCB_0.6;E_UCB_0.6;0S_UCB_0.6;;;V_UCB_0.8;0_UCB_0.8;E_UCB_0.8;0S_UCB_0.8;;;V_UCB_1.4;0_UCB_1.4;E_UCB_1.4;0S_UCB_1.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
1;MultiSBM_0.1;0.54500;6;0.61500;0.3;;MultiSBM_0.2;0.61500;4;0.51500;0.2;;MultiSBM_0.4;0.77500;1;0.60500;0.05;;O_H_MAB_0.1;0.68500;2;0.55500;0.1;;O_H_MAB_0.2;0.56000;5;0.63000;0.25;;O_H_MAB_0.4;0.71500;1;0.63500;0.05;;O-MAB_0.1;0.54000;4;0.62000;0.2;;O-MAB_0.2;0.56500;3;0.55500;0.15;;O-MAB_0.4;0.78000;2;0.60000;0.1;;O-MAB_0.6;0.56000;6;0.65000;0.3;;O-MAB_0.8;0.46000;8;0.59000;0.4;;O-MAB_1.2;0.55000;5;0.59000;0.25;;UCB_0.1;0.61000;4;0.57000;0.2;;UCB_0.2;0.50000;6;0.59000;0.3;;UCB_0.4;0.42000;9;0.53000;0.45;;UCB_0.6;0.44500;7;0.56500;0.35;;UCB_0.8;0.36500;10;0.49500;0.5;;UCB_1.4;0.63000;5;0.66000;0.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
2;MultiSBM_0.1;0.62500;3;0.58500;0.45;;MultiSBM_0.2;0.52500;5;0.54500;0.45;;MultiSBM_0.4;0.53000;7;0.54000;0.4;;O_H_MAB_0.1;0.61000;5;0.59000;0.35;;O_H_MAB_0.2;0.55000;6;0.53000;0.55;;O_H_MAB_0.4;0.41500;9;0.47500;0.5;;O-MAB_0.1;0.63500;3;0.58500;0.35;;O-MAB_0.2;0.68500;3;0.67500;0.3;;O-MAB_0.4;0.52500;6;0.51500;0.4;;O-MAB_0.6;0.56500;5;0.57500;0.55;;O-MAB_0.8;0.54000;6;0.52000;0.7;;O-MAB_1.2;0.57000;4;0.61000;0.45;;UCB_0.1;0.57500;5;0.51500;0.45;;UCB_0.2;0.57000;6;0.56000;0.6;;UCB_0.4;0.50000;5;0.54000;0.7;;UCB_0.6;0.62000;6;0.53000;0.65;;UCB_0.8;0.70000;3;0.62000;0.65;;UCB_1.4;0.63500;3;0.62500;0.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
3;MultiSBM_0.1;0.57500;4;0.58500;0.65;;MultiSBM_0.2;0.47500;6;0.54500;0.75;;MultiSBM_0.4;0.58000;6;0.54000;0.7;;O_H_MAB_0.1;0.59500;4;0.59500;0.55;;O_H_MAB_0.2;0.56000;5;0.60000;0.8;;O_H_MAB_0.4;0.63000;4;0.61000;0.7;;O-MAB_0.1;0.64000;4;0.59000;0.55;;O-MAB_0.2;0.50500;8;0.54500;0.7;;O-MAB_0.4;0.64500;4;0.55500;0.6;;O-MAB_0.6;0.60500;5;0.52500;0.8;;O-MAB_0.8;0.42500;8;0.54500;1.1;;O-MAB_1.2;0.56000;6;0.53000;0.75;;UCB_0.1;0.68500;2;0.58500;0.55;;UCB_0.2;0.46500;8;0.54500;1;;UCB_0.4;0.66500;4;0.65500;0.9;;UCB_0.6;0.64500;2;0.65500;0.75;;UCB_0.8;0.54500;5;0.62500;0.9;;UCB_1.4;0.44000;7;0.49000;0.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
4;MultiSBM_0.1;0.58500;4;0.55500;0.85;;MultiSBM_0.2;0.61000;4;0.60000;0.95;;MultiSBM_0.4;0.66500;3;0.66500;0.85;;O_H_MAB_0.1;0.51000;7;0.56000;0.9;;O_H_MAB_0.2;0.63000;4;0.54000;1;;O_H_MAB_0.4;0.54000;6;0.58000;1;;O-MAB_0.1;0.58500;7;0.50500;0.9;;O-MAB_0.2;0.49500;7;0.52500;1.05;;O-MAB_0.4;0.65000;2;0.63000;0.7;;O-MAB_0.6;0.47000;6;0.55000;1.1;;O-MAB_0.8;0.62500;3;0.64500;1.25;;O-MAB_1.2;0.62000;5;0.57000;1;;UCB_0.1;0.58000;6;0.63000;0.85;;UCB_0.2;0.61500;3;0.60500;1.15;;UCB_0.4;0.56500;5;0.57500;1.15;;UCB_0.6;0.54000;6;0.55000;1.05;;UCB_0.8;0.59000;4;0.56000;1.1;;UCB_1.4;0.54500;6;0.52500;1.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
5;MultiSBM_0.1;0.53500;5;0.55500;1.1;;MultiSBM_0.2;0.71000;2;0.60000;1.05;;MultiSBM_0.4;0.71500;2;0.66500;0.95;;O_H_MAB_0.1;0.62500;4;0.66500;1.1;;O_H_MAB_0.2;0.61000;2;0.64000;1.1;;O_H_MAB_0.4;0.65000;1;0.67000;1.05;;O-MAB_0.1;0.65500;6;0.69500;1.2;;O-MAB_0.2;0.67500;5;0.71500;1.3;;O-MAB_0.4;0.70000;6;0.71000;1;;O-MAB_0.6;0.69000;5;0.69000;1.35;;O-MAB_0.8;0.66000;5;0.71000;1.5;;O-MAB_1.2;0.82000;3;0.73000;1.15;;UCB_0.1;0.65500;6;0.69500;1.15;;UCB_0.2;0.71000;4;0.71000;1.35;;UCB_0.4;0.82500;2;0.74500;1.25;;UCB_0.6;0.59000;7;0.69000;1.4;;UCB_0.8;0.64000;6;0.72000;1.4;;UCB_1.4;0.67500;5;0.65500;1.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
6;MultiSBM_0.1;0.32000;11;0.53000;1.65;;MultiSBM_0.2;0.55000;4;0.54000;1.25;;MultiSBM_0.4;0.46500;6;0.57500;1.25;;O_H_MAB_0.1;0.57000;4;0.70000;1.3;;O_H_MAB_0.2;0.62000;3;0.68000;1.25;;O_H_MAB_0.4;0.70500;2;0.65500;1.15;;O-MAB_0.1;0.54500;7;0.64500;1.55;;O-MAB_0.2;0.71500;3;0.66500;1.45;;O-MAB_0.4;0.57500;7;0.65500;1.35;;O-MAB_0.6;0.74500;3;0.67500;1.5;;O-MAB_0.8;0.75000;2;0.75000;1.6;;O-MAB_1.2;0.72000;0;0.70000;1.15;;UCB_0.1;0.51000;8;0.62000;1.55;;UCB_0.2;0.76500;2;0.72500;1.45;;UCB_0.4;0.67000;4;0.71000;1.45;;UCB_0.6;0.69500;3;0.67500;1.55;;UCB_0.8;0.66000;1;0.66000;1.45;;UCB_1.4;0.63500;2;0.63500;1.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
7;MultiSBM_0.1;0.47000;8;0.53000;2.05;;MultiSBM_0.2;0.50000;5;0.54000;1.5;;MultiSBM_0.4;0.56500;4;0.57500;1.45;;O_H_MAB_0.1;0.67000;1;0.65000;1.35;;O_H_MAB_0.2;0.64000;3;0.65000;1.4;;O_H_MAB_0.4;0.68500;2;0.68500;1.25;;O-MAB_0.1;0.57000;5;0.74000;1.8;;O-MAB_0.2;0.75000;2;0.72000;1.55;;O-MAB_0.4;0.81500;1;0.69500;1.4;;O-MAB_0.6;0.69500;0;0.68500;1.5;;O-MAB_0.8;0.68500;0;0.67500;1.6;;O-MAB_1.2;0.71500;4;0.76500;1.35;;UCB_0.1;0.62000;4;0.74000;1.75;;UCB_0.2;0.72000;2;0.72000;1.55;;UCB_0.4;0.79000;1;0.71000;1.5;;UCB_0.6;0.70500;0;0.65500;1.55;;UCB_0.8;0.71000;2;0.72000;1.55;;UCB_1.4;0.64500;0;0.64500;1.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
8;MultiSBM_0.1;0.73500;1;0.65500;2.1;;MultiSBM_0.2;0.63500;3;0.61500;1.65;;MultiSBM_0.4;0.62500;4;0.57500;1.65;;O_H_MAB_0.1;0.63500;2;0.65500;1.45;;O_H_MAB_0.2;0.77500;0;0.67500;1.4;;O_H_MAB_0.4;0.70000;1;0.70000;1.3;;O-MAB_0.1;0.66000;2;0.69000;1.9;;O-MAB_0.2;0.73500;2;0.74500;1.65;;O-MAB_0.4;0.66500;4;0.75500;1.6;;O-MAB_0.6;0.68500;3;0.70500;1.65;;O-MAB_0.8;0.67500;2;0.70500;1.7;;O-MAB_1.2;0.64500;0;0.63500;1.35;;UCB_0.1;0.67500;2;0.69500;1.85;;UCB_0.2;0.70500;2;0.69500;1.65;;UCB_0.4;0.58500;5;0.73500;1.75;;UCB_0.6;0.62000;3;0.70000;1.7;;UCB_0.8;0.66500;0;0.64500;1.55;;UCB_1.4;0.52500;5;0.69500;1.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
9;MultiSBM_0.1;0.68500;2;0.65500;2.2;;MultiSBM_0.2;0.68500;2;0.61500;1.75;;MultiSBM_0.4;0.62500;4;0.57500;1.85;;O_H_MAB_0.1;0.66500;1;0.64500;1.5;;O_H_MAB_0.2;0.66500;1;0.67500;1.45;;O_H_MAB_0.4;0.74000;0;0.68000;1.3;;O-MAB_0.1;0.75500;1;0.73500;1.95;;O-MAB_0.2;0.70500;2;0.73500;1.75;;O-MAB_0.4;0.72000;2;0.71000;1.7;;O-MAB_0.6;0.74000;1;0.72000;1.7;;O-MAB_0.8;0.73000;1;0.72000;1.75;;O-MAB_1.2;0.72000;4;0.65000;1.55;;UCB_0.1;0.75500;1;0.73500;1.9;;UCB_0.2;0.75000;1;0.73000;1.7;;UCB_0.4;0.67500;0;0.67500;1.75;;UCB_0.6;0.66000;0;0.65000;1.7;;UCB_0.8;0.72000;1;0.70000;1.6;;UCB_1.4;0.47500;9;0.68500;2.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
10;MultiSBM_0.1;0.44000;9;0.57000;2.65;;MultiSBM_0.2;0.41000;9;0.50000;2.2;;MultiSBM_0.4;0.57000;6;0.53000;2.15;;O_H_MAB_0.1;0.72500;0;0.68500;1.5;;O_H_MAB_0.2;0.63500;1;0.66500;1.5;;O_H_MAB_0.4;0.70500;0;0.67500;1.3;;O-MAB_0.1;0.72000;2;0.71000;2.05;;O-MAB_0.2;0.72000;2;0.74000;1.85;;O-MAB_0.4;0.67000;1;0.69000;1.75;;O-MAB_0.6;0.78000;0;0.72000;1.7;;O-MAB_0.8;0.58000;3;0.66000;1.9;;O-MAB_1.2;0.53500;6;0.56500;1.85;;UCB_0.1;0.65500;3;0.73500;2.05;;UCB_0.2;0.69500;2;0.72500;1.8;;UCB_0.4;0.74000;0;0.69000;1.75;;UCB_0.6;0.70500;1;0.67500;1.75;;UCB_0.8;0.66000;3;0.73000;1.75;;UCB_1.4;0.36500;10;0.50500;2.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
11;MultiSBM_0.1;0.49000;8;0.57000;3.05;;MultiSBM_0.2;0.51000;7;0.50000;2.55;;MultiSBM_0.4;0.52000;7;0.53000;2.5;;O_H_MAB_0.1;0.63500;1;0.67500;1.55;;O_H_MAB_0.2;0.64500;1;0.63500;1.55;;O_H_MAB_0.4;0.64000;2;0.65000;1.4;;O-MAB_0.1;0.60500;4;0.70500;2.25;;O-MAB_0.2;0.63500;4;0.74500;2.05;;O-MAB_0.4;0.67500;4;0.72500;1.95;;O-MAB_0.6;0.67500;3;0.70500;1.85;;O-MAB_0.8;0.69000;2;0.71000;2;;O-MAB_1.2;0.67000;5;0.74000;2.1;;UCB_0.1;0.64000;3;0.73000;2.2;;UCB_0.2;0.70500;2;0.73500;1.9;;UCB_0.4;0.71000;1;0.71000;1.8;;UCB_0.6;0.69000;1;0.69000;1.8;;UCB_0.8;0.63000;3;0.68000;1.9;;UCB_1.4;0.55000;5;0.56000;2.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
12;MultiSBM_0.1;0.70000;3;0.61000;3.2;;MultiSBM_0.2;0.63000;4;0.61000;2.75;;MultiSBM_0.4;0.46000;8;0.53000;2.9;;O_H_MAB_0.1;0.77500;0;0.70500;1.55;;O_H_MAB_0.2;0.72500;0;0.68500;1.55;;O_H_MAB_0.4;0.65500;1;0.67500;1.45;;O-MAB_0.1;0.76000;0;0.72000;2.25;;O-MAB_0.2;0.74000;1;0.73000;2.1;;O-MAB_0.4;0.74500;2;0.74500;2.05;;O-MAB_0.6;0.63000;5;0.73000;2.1;;O-MAB_0.8;0.62500;3;0.69500;2.15;;O-MAB_1.2;0.50000;9;0.51000;2.55;;UCB_0.1;0.73000;0;0.70000;2.2;;UCB_0.2;0.69000;2;0.71000;2;;UCB_0.4;0.63500;4;0.72500;2;;UCB_0.6;0.66500;4;0.72500;2;;UCB_0.8;0.74000;1;0.72000;1.95;;UCB_1.4;0.61000;2;0.62000;2.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
13;MultiSBM_0.1;0.65000;4;0.61000;3.4;;MultiSBM_0.2;0.68000;3;0.61000;2.9;;MultiSBM_0.4;0.61000;5;0.53000;3.15;;O_H_MAB_0.1;0.67000;0;0.65000;1.55;;O_H_MAB_0.2;0.58000;2;0.66000;1.65;;O_H_MAB_0.4;0.72000;0;0.68000;1.45;;O-MAB_0.1;0.64000;3;0.73000;2.4;;O-MAB_0.2;0.75500;1;0.70500;2.15;;O-MAB_0.4;0.78000;2;0.76000;2.15;;O-MAB_0.6;0.71000;1;0.67000;2.15;;O-MAB_0.8;0.72500;1;0.71500;2.2;;O-MAB_1.2;0.72000;1;0.70000;2.6;;UCB_0.1;0.58000;3;0.70000;2.35;;UCB_0.2;0.80000;0;0.72000;2;;UCB_0.4;0.72500;0;0.68500;2;;UCB_0.6;0.67000;3;0.67000;2.15;;UCB_0.8;0.78000;2;0.69000;2.05;;UCB_1.4;0.82500;1;0.72500;3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
14;MultiSBM_0.1;0.38000;10;0.42000;3.9;;MultiSBM_0.2;0.61000;5;0.59000;3.15;;MultiSBM_0.4;0.50500;6;0.59500;3.45;;O_H_MAB_0.1;0.73500;0;0.68500;1.55;;O_H_MAB_0.2;0.69500;0;0.67500;1.65;;O_H_MAB_0.4;0.68000;0;0.67000;1.45;;O-MAB_0.1;0.79000;0;0.73000;2.4;;O-MAB_0.2;0.80500;0;0.73500;2.15;;O-MAB_0.4;0.78500;1;0.74500;2.2;;O-MAB_0.6;0.81500;0;0.73500;2.15;;O-MAB_0.8;0.63000;5;0.66000;2.45;;O-MAB_1.2;0.79500;2;0.69500;2.7;;UCB_0.1;0.70000;0;0.68000;2.35;;UCB_0.2;0.83500;0;0.74500;2;;UCB_0.4;0.67500;3;0.70500;2.15;;UCB_0.6;0.76500;0;0.69500;2.15;;UCB_0.8;0.77000;3;0.70000;2.2;;UCB_1.4;0.71000;0;0.63000;3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
15;MultiSBM_0.1;0.48000;8;0.42000;4.3;;MultiSBM_0.2;0.66000;4;0.59000;3.35;;MultiSBM_0.4;0.65500;3;0.59500;3.6;;O_H_MAB_0.1;0.63000;1;0.66000;1.6;;O_H_MAB_0.2;0.66500;1;0.67500;1.7;;O_H_MAB_0.4;0.69500;1;0.69500;1.5;;O-MAB_0.1;0.74000;1;0.73000;2.45;;O-MAB_0.2;0.75500;1;0.73500;2.2;;O-MAB_0.4;0.79000;1;0.74000;2.25;;O-MAB_0.6;0.84500;0;0.74500;2.15;;O-MAB_0.8;0.67000;5;0.68000;2.7;;O-MAB_1.2;0.63000;2;0.64000;2.8;;UCB_0.1;0.79500;1;0.74500;2.4;;UCB_0.2;0.78000;1;0.74000;2.05;;UCB_0.4;0.74500;2;0.74500;2.25;;UCB_0.6;0.74500;2;0.71500;2.25;;UCB_0.8;0.76000;3;0.73000;2.35;;UCB_1.4;0.76000;2;0.71000;3.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
16;MultiSBM_0.1;0.51500;8;0.58500;4.7;;MultiSBM_0.2;0.52000;6;0.55000;3.65;;MultiSBM_0.4;0.66500;2;0.57500;3.7;;O_H_MAB_0.1;0.65000;1;0.68000;1.65;;O_H_MAB_0.2;0.69000;0;0.67000;1.7;;O_H_MAB_0.4;0.62000;2;0.67000;1.6;;O-MAB_0.1;0.74000;1;0.73000;2.5;;O-MAB_0.2;0.79000;0;0.73000;2.2;;O-MAB_0.4;0.65500;5;0.73500;2.5;;O-MAB_0.6;0.75000;1;0.72000;2.2;;O-MAB_0.8;0.52500;8;0.59500;3.1;;O-MAB_1.2;0.72000;4;0.77000;3;;UCB_0.1;0.78500;1;0.74500;2.45;;UCB_0.2;0.77000;1;0.74000;2.1;;UCB_0.4;0.67500;3;0.72500;2.4;;UCB_0.6;0.75500;2;0.74500;2.35;;UCB_0.8;0.69000;2;0.70000;2.45;;UCB_1.4;0.65000;2;0.71000;3.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
17;MultiSBM_0.1;0.56500;7;0.58500;5.05;;MultiSBM_0.2;0.52000;6;0.55000;3.95;;MultiSBM_0.4;0.51500;5;0.57500;3.95;;O_H_MAB_0.1;0.70000;0;0.67000;1.65;;O_H_MAB_0.2;0.66500;0;0.65500;1.7;;O_H_MAB_0.4;0.69000;0;0.67000;1.6;;O-MAB_0.1;0.69000;2;0.73000;2.6;;O-MAB_0.2;0.73500;2;0.74500;2.3;;O-MAB_0.4;0.75500;2;0.71500;2.6;;O-MAB_0.6;0.74000;2;0.74000;2.3;;O-MAB_0.8;0.68000;3;0.62000;3.25;;O-MAB_1.2;0.71000;2;0.72000;3.1;;UCB_0.1;0.58500;5;0.71500;2.7;;UCB_0.2;0.71500;2;0.73500;2.2;;UCB_0.4;0.68500;2;0.71500;2.5;;UCB_0.6;0.74500;1;0.70500;2.4;;UCB_0.8;0.74000;0;0.71000;2.45;;UCB_1.4;0.70000;4;0.70000;3.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
18;MultiSBM_0.1;0.52500;6;0.48500;5.35;;MultiSBM_0.2;0.50500;7;0.59500;4.3;;MultiSBM_0.4;0.61000;3;0.59000;4.1;;O_H_MAB_0.1;0.68500;0;0.66500;1.65;;O_H_MAB_0.2;0.65500;0;0.64500;1.7;;O_H_MAB_0.4;0.70000;0;0.67000;1.6;;O-MAB_0.1;0.64000;3;0.73000;2.75;;O-MAB_0.2;0.73500;2;0.74500;2.4;;O-MAB_0.4;0.65500;5;0.76500;2.85;;O-MAB_0.6;0.81000;0;0.73000;2.3;;O-MAB_0.8;0.53000;6;0.59000;3.55;;O-MAB_1.2;0.71500;2;0.72500;3.2;;UCB_0.1;0.62500;3;0.72500;2.85;;UCB_0.2;0.67000;3;0.74000;2.35;;UCB_0.4;0.68000;2;0.72000;2.6;;UCB_0.6;0.76000;1;0.73000;2.45;;UCB_0.8;0.64500;5;0.69500;2.7;;UCB_1.4;0.72500;3;0.74500;3.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
19;MultiSBM_0.1;0.42500;8;0.48500;5.75;;MultiSBM_0.2;0.65500;4;0.59500;4.5;;MultiSBM_0.4;0.51000;5;0.59000;4.35;;O_H_MAB_0.1;0.66500;0;0.65500;1.65;;O_H_MAB_0.2;0.67500;1;0.68500;1.75;;O_H_MAB_0.4;0.70000;0;0.67000;1.6;;O-MAB_0.1;0.79000;0;0.73000;2.75;;O-MAB_0.2;0.67000;3;0.74000;2.55;;O-MAB_0.4;0.71500;3;0.75500;3;;O-MAB_0.6;0.73500;2;0.71500;2.4;;O-MAB_0.8;0.77500;0;0.67500;3.55;;O-MAB_1.2;0.77500;0;0.71500;3.2;;UCB_0.1;0.80000;0;0.73000;2.85;;UCB_0.2;0.59500;3;0.68500;2.5;;UCB_0.4;0.67500;1;0.68500;2.65;;UCB_0.6;0.77000;2;0.72000;2.55;;UCB_0.8;0.58000;5;0.52000;2.95;;UCB_1.4;0.74500;1;0.64500;3.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
20;MultiSBM_0.1;0.56000;6;0.59000;6.05;;MultiSBM_0.2;0.65500;4;0.58500;4.7;;MultiSBM_0.4;0.59500;5;0.58500;4.6;;O_H_MAB_0.1;0.72000;0;0.68000;1.65;;O_H_MAB_0.2;0.67000;0;0.66000;1.75;;O_H_MAB_0.4;0.67500;0;0.66500;1.6;;O-MAB_0.1;0.69000;2;0.73000;2.85;;O-MAB_0.2;0.72000;2;0.74000;2.65;;O-MAB_0.4;0.65500;4;0.68500;3.2;;O-MAB_0.6;0.71500;3;0.72500;2.55;;O-MAB_0.8;0.69500;4;0.73500;3.75;;O-MAB_1.2;0.59500;6;0.75500;3.5;;UCB_0.1;0.65000;3;0.73000;3;;UCB_0.2;0.72500;1;0.71500;2.55;;UCB_0.4;0.75500;1;0.72500;2.7;;UCB_0.6;0.61000;5;0.65000;2.8;;UCB_0.8;0.62500;4;0.57500;3.15;;UCB_1.4;0.52500;6;0.55500;3.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
21;MultiSBM_0.1;0.56000;6;0.59000;6.35;;MultiSBM_0.2;0.60500;5;0.58500;4.95;;MultiSBM_0.4;0.59500;5;0.58500;4.85;;O_H_MAB_0.1;0.72000;0;0.69000;1.65;;O_H_MAB_0.2;0.69500;0;0.67500;1.75;;O_H_MAB_0.4;0.60000;2;0.67000;1.7;;O-MAB_0.1;0.70000;3;0.72000;3;;O-MAB_0.2;0.82000;0;0.74000;2.65;;O-MAB_0.4;0.74500;3;0.70500;3.35;;O-MAB_0.6;0.81500;0;0.72500;2.55;;O-MAB_0.8;0.70000;3;0.71000;3.9;;O-MAB_1.2;0.82500;1;0.75500;3.55;;UCB_0.1;0.76000;0;0.72000;3;;UCB_0.2;0.76500;1;0.73500;2.6;;UCB_0.4;0.76500;2;0.75500;2.8;;UCB_0.6;0.73000;2;0.68000;2.9;;UCB_0.8;0.71000;3;0.68000;3.3;;UCB_1.4;0.60500;5;0.62500;4.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
22;MultiSBM_0.1;0.65500;3;0.62500;6.5;;MultiSBM_0.2;0.64000;3;0.62000;5.1;;MultiSBM_0.4;0.42000;8;0.48000;5.25;;O_H_MAB_0.1;0.62500;0;0.62500;1.65;;O_H_MAB_0.2;0.62000;1;0.65000;1.8;;O_H_MAB_0.4;0.66500;1;0.67500;1.75;;O-MAB_0.1;0.75500;1;0.73500;3.05;;O-MAB_0.2;0.65500;3;0.73500;2.8;;O-MAB_0.4;0.81000;1;0.72000;3.4;;O-MAB_0.6;0.83000;1;0.76000;2.6;;O-MAB_0.8;0.76000;2;0.75000;4;;O-MAB_1.2;0.73500;2;0.61500;3.65;;UCB_0.1;0.70500;1;0.71500;3.05;;UCB_0.2;0.72000;2;0.74000;2.7;;UCB_0.4;0.80500;1;0.74500;2.85;;UCB_0.6;0.70500;3;0.67500;3.05;;UCB_0.8;0.74000;4;0.75000;3.5;;UCB_1.4;0.68500;2;0.67500;4.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
23;MultiSBM_0.1;0.65500;3;0.62500;6.65;;MultiSBM_0.2;0.59000;4;0.62000;5.3;;MultiSBM_0.4;0.47000;7;0.48000;5.6;;O_H_MAB_0.1;0.69500;0;0.67500;1.65;;O_H_MAB_0.2;0.70500;0;0.67500;1.8;;O_H_MAB_0.4;0.67000;1;0.69000;1.8;;O-MAB_0.1;0.77000;1;0.74000;3.1;;O-MAB_0.2;0.72000;2;0.74000;2.9;;O-MAB_0.4;0.63000;5;0.73000;3.65;;O-MAB_0.6;0.61500;5;0.72500;2.85;;O-MAB_0.8;0.74000;2;0.74000;4.1;;O-MAB_1.2;0.52500;7;0.51500;4;;UCB_0.1;0.74500;0;0.71500;3.05;;UCB_0.2;0.71500;2;0.73500;2.8;;UCB_0.4;0.72000;3;0.72000;3;;UCB_0.6;0.62500;5;0.75500;3.3;;UCB_0.8;0.79500;2;0.75500;3.6;;UCB_1.4;0.52500;7;0.56500;4.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
24;MultiSBM_0.1;0.51000;8;0.55000;7.05;;MultiSBM_0.2;0.50500;7;0.55500;5.65;;MultiSBM_0.4;0.57000;6;0.53000;5.9;;O_H_MAB_0.1;0.68500;0;0.67500;1.65;;O_H_MAB_0.2;0.70000;0;0.69000;1.8;;O_H_MAB_0.4;0.66500;0;0.65500;1.8;;O-MAB_0.1;0.65500;3;0.73500;3.25;;O-MAB_0.2;0.72000;2;0.74000;3;;O-MAB_0.4;0.70000;2;0.73000;3.75;;O-MAB_0.6;0.81000;1;0.72000;2.9;;O-MAB_0.8;0.67500;3;0.70500;4.25;;O-MAB_1.2;0.55500;7;0.64500;4.35;;UCB_0.1;0.72500;1;0.72500;3.1;;UCB_0.2;0.73500;1;0.72500;2.85;;UCB_0.4;0.71000;2;0.72000;3.1;;UCB_0.6;0.71500;1;0.66500;3.35;;UCB_0.8;0.73500;2;0.73500;3.7;;UCB_1.4;0.74500;4;0.77500;4.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
25;MultiSBM_0.1;0.51000;8;0.55000;7.45;;MultiSBM_0.2;0.65500;4;0.55500;5.85;;MultiSBM_0.4;0.47000;8;0.53000;6.3;;O_H_MAB_0.1;0.73500;0;0.69500;1.65;;O_H_MAB_0.2;0.67500;0;0.67500;1.8;;O_H_MAB_0.4;0.69000;0;0.68000;1.8;;O-MAB_0.1;0.67000;3;0.74000;3.4;;O-MAB_0.2;0.75500;1;0.73500;3.05;;O-MAB_0.4;0.71500;2;0.72500;3.85;;O-MAB_0.6;0.72500;3;0.75500;3.05;;O-MAB_0.8;0.60500;4;0.69500;4.45;;O-MAB_1.2;0.73500;3;0.72500;4.5;;UCB_0.1;0.69000;2;0.73000;3.2;;UCB_0.2;0.73500;1;0.72500;2.9;;UCB_0.4;0.71500;2;0.73500;3.2;;UCB_0.6;0.73000;3;0.75000;3.5;;UCB_0.8;0.74000;2;0.74000;3.8;;UCB_1.4;0.63500;3;0.66500;4.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
26;MultiSBM_0.1;0.58500;4;0.58500;7.65;;MultiSBM_0.2;0.54500;6;0.52500;6.15;;MultiSBM_0.4;0.45000;8;0.59000;6.7;;O_H_MAB_0.1;0.73000;0;0.71000;1.65;;O_H_MAB_0.2;0.70000;0;0.69000;1.8;;O_H_MAB_0.4;0.68000;0;0.68000;1.8;;O-MAB_0.1;0.79000;0;0.73000;3.4;;O-MAB_0.2;0.72000;2;0.74000;3.15;;O-MAB_0.4;0.71000;4;0.77000;4.05;;O-MAB_0.6;0.70000;4;0.73000;3.25;;O-MAB_0.8;0.73000;2;0.70000;4.55;;O-MAB_1.2;0.66000;3;0.66000;4.65;;UCB_0.1;0.77000;0;0.72000;3.2;;UCB_0.2;0.75000;1;0.73000;2.95;;UCB_0.4;0.66000;2;0.70000;3.3;;UCB_0.6;0.66000;4;0.74000;3.7;;UCB_0.8;0.65500;4;0.73500;4;;UCB_1.4;0.75000;0;0.69000;4.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
27;MultiSBM_0.1;0.53500;5;0.58500;7.9;;MultiSBM_0.2;0.49500;7;0.52500;6.5;;MultiSBM_0.4;0.70000;3;0.59000;6.85;;O_H_MAB_0.1;0.65500;2;0.71500;1.75;;O_H_MAB_0.2;0.72000;0;0.70000;1.8;;O_H_MAB_0.4;0.73000;0;0.70000;1.8;;O-MAB_0.1;0.75500;1;0.73500;3.45;;O-MAB_0.2;0.70500;2;0.73500;3.25;;O-MAB_0.4;0.79500;2;0.73500;4.15;;O-MAB_0.6;0.67500;5;0.71500;3.5;;O-MAB_0.8;0.78000;1;0.71000;4.6;;O-MAB_1.2;0.77000;2;0.69000;4.75;;UCB_0.1;0.72500;1;0.72500;3.25;;UCB_0.2;0.69000;2;0.71000;3.05;;UCB_0.4;0.81000;0;0.73000;3.3;;UCB_0.6;0.77500;2;0.72500;3.8;;UCB_0.8;0.77500;0;0.70500;4;;UCB_1.4;0.69500;1;0.68500;5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
28;MultiSBM_0.1;0.58500;5;0.58500;8.15;;MultiSBM_0.2;0.62000;5;0.60000;6.75;;MultiSBM_0.4;0.62000;4;0.63000;7.05;;O_H_MAB_0.1;0.68500;0;0.67500;1.75;;O_H_MAB_0.2;0.65500;1;0.69500;1.85;;O_H_MAB_0.4;0.69000;0;0.68000;1.8;;O-MAB_0.1;0.69000;2;0.73000;3.55;;O-MAB_0.2;0.70500;2;0.73500;3.35;;O-MAB_0.4;0.72500;3;0.75500;4.3;;O-MAB_0.6;0.66000;4;0.75000;3.7;;O-MAB_0.8;0.78000;2;0.76000;4.7;;O-MAB_1.2;0.58500;5;0.70500;5;;UCB_0.1;0.70500;1;0.71500;3.3;;UCB_0.2;0.77000;0;0.71000;3.05;;UCB_0.4;0.72000;2;0.72000;3.4;;UCB_0.6;0.63500;4;0.70500;4;;UCB_0.8;0.69000;2;0.71000;4.1;;UCB_1.4;0.85500;0;0.73500;5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
29;MultiSBM_0.1;0.63500;4;0.58500;8.35;;MultiSBM_0.2;0.62000;5;0.60000;7;;MultiSBM_0.4;0.62000;4;0.63000;7.25;;O_H_MAB_0.1;0.69500;1;0.71500;1.8;;O_H_MAB_0.2;0.71000;0;0.70000;1.85;;O_H_MAB_0.4;0.70500;0;0.69500;1.8;;O-MAB_0.1;0.74000;1;0.73000;3.6;;O-MAB_0.2;0.77000;1;0.74000;3.4;;O-MAB_0.4;0.81000;1;0.75000;4.35;;O-MAB_0.6;0.65000;4;0.75000;3.9;;O-MAB_0.8;0.87000;0;0.75000;4.7;;O-MAB_1.2;0.63500;4;0.70500;5.2;;UCB_0.1;0.76000;0;0.72000;3.3;;UCB_0.2;0.80000;0;0.73000;3.05;;UCB_0.4;0.81000;1;0.75000;3.45;;UCB_0.6;0.62500;3;0.66500;4.15;;UCB_0.8;0.72500;0;0.68500;4.1;;UCB_1.4;0.68500;3;0.73500;5.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
30;MultiSBM_0.1;0.50500;5;0.54500;8.6;;MultiSBM_0.2;0.61000;5;0.59000;7.25;;MultiSBM_0.4;0.63500;3;0.64500;7.4;;O_H_MAB_0.1;0.71500;0;0.69500;1.8;;O_H_MAB_0.2;0.70000;0;0.69000;1.85;;O_H_MAB_0.4;0.63000;2;0.71000;1.9;;O-MAB_0.1;0.74000;1;0.73000;3.65;;O-MAB_0.2;0.82000;0;0.74000;3.4;;O-MAB_0.4;0.68000;4;0.76000;4.55;;O-MAB_0.6;0.78500;1;0.67500;3.95;;O-MAB_0.8;0.76000;3;0.77000;4.85;;O-MAB_1.2;0.72000;2;0.67000;5.3;;UCB_0.1;0.69000;2;0.73000;3.4;;UCB_0.2;0.81500;0;0.73500;3.05;;UCB_0.4;0.79500;2;0.76500;3.55;;UCB_0.6;0.68500;2;0.66500;4.25;;UCB_0.8;0.65500;4;0.71500;4.3;;UCB_1.4;0.82500;1;0.75500;5.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
31;MultiSBM_0.1;0.60500;3;0.54500;8.75;;MultiSBM_0.2;0.56000;6;0.59000;7.55;;MultiSBM_0.4;0.58500;4;0.64500;7.6;;O_H_MAB_0.1;0.68000;0;0.68000;1.8;;O_H_MAB_0.2;0.71000;0;0.70000;1.85;;O_H_MAB_0.4;0.65500;1;0.69500;1.95;;O-MAB_0.1;0.74000;1;0.73000;3.7;;O-MAB_0.2;0.72000;2;0.74000;3.5;;O-MAB_0.4;0.81500;1;0.75500;4.6;;O-MAB_0.6;0.62000;5;0.69000;4.2;;O-MAB_0.8;0.81000;2;0.77000;4.95;;O-MAB_1.2;0.77000;2;0.72000;5.4;;UCB_0.1;0.77500;0;0.72500;3.4;;UCB_0.2;0.72000;2;0.74000;3.15;;UCB_0.4;0.77500;2;0.75500;3.65;;UCB_0.6;0.66500;2;0.67500;4.35;;UCB_0.8;0.71500;3;0.75500;4.45;;UCB_1.4;0.78500;0;0.70500;5.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
32;MultiSBM_0.1;0.68500;3;0.67500;8.9;;MultiSBM_0.2;0.59000;6;0.69000;7.85;;MultiSBM_0.4;0.77500;1;0.73500;7.65;;O_H_MAB_0.1;0.71000;1;0.72000;1.85;;O_H_MAB_0.2;0.69500;1;0.71500;1.9;;O_H_MAB_0.4;0.76000;0;0.72000;1.95;;O-MAB_0.1;0.64000;3;0.73000;3.85;;O-MAB_0.2;0.67000;3;0.74000;3.65;;O-MAB_0.4;0.66500;4;0.75500;4.8;;O-MAB_0.6;0.61000;6;0.62000;4.5;;O-MAB_0.8;0.73500;3;0.75500;5.1;;O-MAB_1.2;0.72000;4;0.77000;5.6;;UCB_0.1;0.67500;2;0.72500;3.5;;UCB_0.2;0.70500;2;0.73500;3.25;;UCB_0.4;0.71500;2;0.71500;3.75;;UCB_0.6;0.61000;4;0.63000;4.55;;UCB_0.8;0.75500;2;0.73500;4.55;;UCB_1.4;0.72500;4;0.68500;5.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
33;MultiSBM_0.1;0.68500;3;0.67500;9.05;;MultiSBM_0.2;0.69000;4;0.69000;8.05;;MultiSBM_0.4;0.77500;1;0.73500;7.7;;O_H_MAB_0.1;0.71000;1;0.72000;1.9;;O_H_MAB_0.2;0.74500;0;0.71500;1.9;;O_H_MAB_0.4;0.76000;0;0.72000;1.95;;O-MAB_0.1;0.75500;1;0.73500;3.9;;O-MAB_0.2;0.74000;1;0.73000;3.7;;O-MAB_0.4;0.79000;1;0.74000;4.85;;O-MAB_0.6;0.67500;4;0.69500;4.7;;O-MAB_0.8;0.59500;5;0.73500;5.35;;O-MAB_1.2;0.54000;7;0.73000;5.95;;UCB_0.1;0.72500;1;0.72500;3.55;;UCB_0.2;0.75500;1;0.73500;3.3;;UCB_0.4;0.74500;2;0.74500;3.85;;UCB_0.6;0.71500;2;0.69500;4.65;;UCB_0.8;0.52000;6;0.72000;4.85;;UCB_1.4;0.66000;2;0.69000;5.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
34;MultiSBM_0.1;0.74000;2;0.67000;9.15;;MultiSBM_0.2;0.59500;6;0.72500;8.35;;MultiSBM_0.4;0.78000;2;0.63000;7.8;;O_H_MAB_0.1;0.76000;0;0.72000;1.9;;O_H_MAB_0.2;0.69500;1;0.71500;1.95;;O_H_MAB_0.4;0.76000;0;0.72000;1.95;;O-MAB_0.1;0.80500;0;0.73500;3.9;;O-MAB_0.2;0.60500;4;0.73500;3.9;;O-MAB_0.4;0.86000;1;0.77000;4.9;;O-MAB_0.6;0.54500;6;0.73500;5;;O-MAB_0.8;0.57000;5;0.71000;5.6;;O-MAB_1.2;0.74000;1;0.70000;6;;UCB_0.1;0.77500;0;0.72500;3.55;;UCB_0.2;0.61500;4;0.73500;3.5;;UCB_0.4;0.80500;1;0.74500;3.9;;UCB_0.6;0.64500;4;0.68500;4.85;;UCB_0.8;0.63000;4;0.68000;5.05;;UCB_1.4;0.72500;0;0.68500;5.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
35;MultiSBM_0.1;0.54000;6;0.67000;9.45;;MultiSBM_0.2;0.64500;5;0.72500;8.6;;MultiSBM_0.4;0.68000;4;0.63000;8;;O_H_MAB_0.1;0.76000;0;0.72000;1.9;;O_H_MAB_0.2;0.69500;1;0.71500;2;;O_H_MAB_0.4;0.76000;0;0.72000;1.95;;O-MAB_0.1;0.65500;3;0.73500;4.05;;O-MAB_0.2;0.72500;1;0.72500;3.95;;O-MAB_0.4;0.92500;0;0.77500;4.9;;O-MAB_0.6;0.51000;6;0.70000;5.3;;O-MAB_0.8;0.66000;3;0.70000;5.75;;O-MAB_1.2;0.74500;1;0.71500;6.05;;UCB_0.1;0.73500;2;0.74500;3.65;;UCB_0.2;0.60500;4;0.73500;3.7;;UCB_0.4;0.82500;1;0.75500;3.95;;UCB_0.6;0.67000;3;0.69000;5;;UCB_0.8;0.51500;6;0.63500;5.35;;UCB_1.4;0.67000;4;0.66000;5.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
36;MultiSBM_0.1;0.66500;4;0.68500;9.65;;MultiSBM_0.2;0.73500;3;0.69500;8.75;;MultiSBM_0.4;0.56000;5;0.60000;8.25;;O_H_MAB_0.1;0.71000;1;0.72000;1.95;;O_H_MAB_0.2;0.64500;2;0.71500;2.1;;O_H_MAB_0.4;0.76000;0;0.72000;1.95;;O-MAB_0.1;0.75500;1;0.73500;4.1;;O-MAB_0.2;0.72500;1;0.72500;4;;O-MAB_0.4;0.82500;2;0.77500;5;;O-MAB_0.6;0.57500;4;0.66500;5.5;;O-MAB_0.8;0.64000;3;0.72000;5.9;;O-MAB_1.2;0.72000;1;0.68000;6.1;;UCB_0.1;0.72000;2;0.74000;3.75;;UCB_0.2;0.71000;1;0.71000;3.75;;UCB_0.4;0.74500;3;0.76500;4.1;;UCB_0.6;0.64000;4;0.68000;5.2;;UCB_0.8;0.70000;2;0.72000;5.45;;UCB_1.4;0.60500;5;0.67500;5.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
37;MultiSBM_0.1;0.71500;3;0.68500;9.8;;MultiSBM_0.2;0.83500;1;0.69500;8.8;;MultiSBM_0.4;0.66000;3;0.60000;8.4;;O_H_MAB_0.1;0.71000;1;0.72000;2;;O_H_MAB_0.2;0.74500;0;0.71500;2.1;;O_H_MAB_0.4;0.76000;0;0.72000;1.95;;O-MAB_0.1;0.80500;0;0.73500;4.1;;O-MAB_0.2;0.77000;1;0.74000;4.05;;O-MAB_0.4;0.82000;2;0.77000;5.1;;O-MAB_0.6;0.70500;2;0.67500;5.6;;O-MAB_0.8;0.76000;2;0.72000;6;;O-MAB_1.2;0.70500;2;0.68500;6.2;;UCB_0.1;0.75500;0;0.69500;3.75;;UCB_0.2;0.65500;3;0.70500;3.9;;UCB_0.4;0.78500;1;0.72500;4.15;;UCB_0.6;0.72000;1;0.71000;5.25;;UCB_0.8;0.74000;1;0.71000;5.5;;UCB_1.4;0.69000;5;0.66000;6.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
38;MultiSBM_0.1;0.65500;4;0.65500;10;;MultiSBM_0.2;0.66500;6;0.69500;9.1;;MultiSBM_0.4;0.67500;4;0.66500;8.6;;O_H_MAB_0.1;0.66000;2;0.72000;2.1;;O_H_MAB_0.2;0.64500;2;0.71500;2.2;;O_H_MAB_0.4;0.71000;1;0.72000;2;;O-MAB_0.1;0.70500;2;0.73500;4.2;;O-MAB_0.2;0.65500;3;0.73500;4.2;;O-MAB_0.4;0.81000;2;0.77000;5.2;;O-MAB_0.6;0.60000;5;0.71000;5.85;;O-MAB_0.8;0.71000;3;0.75000;6.15;;O-MAB_1.2;0.75500;4;0.75500;6.4;;UCB_0.1;0.74000;1;0.72000;3.8;;UCB_0.2;0.64500;2;0.69500;4;;UCB_0.4;0.79500;1;0.74500;4.2;;UCB_0.6;0.57000;5;0.70000;5.5;;UCB_0.8;0.61000;3;0.67000;5.65;;UCB_1.4;0.73500;2;0.67500;6.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
39;MultiSBM_0.1;0.70500;3;0.65500;10.15;;MultiSBM_0.2;0.71500;5;0.69500;9.35;;MultiSBM_0.4;0.67500;4;0.66500;8.8;;O_H_MAB_0.1;0.69500;1;0.71500;2.15;;O_H_MAB_0.2;0.71500;0;0.70500;2.2;;O_H_MAB_0.4;0.76000;0;0.72000;2;;O-MAB_0.1;0.70500;2;0.73500;4.3;;O-MAB_0.2;0.79000;0;0.73000;4.2;;O-MAB_0.4;0.78500;3;0.77500;5.35;;O-MAB_0.6;0.75000;2;0.72000;5.95;;O-MAB_0.8;0.80000;2;0.67000;6.25;;O-MAB_1.2;0.69500;4;0.66500;6.6;;UCB_0.1;0.65000;3;0.73000;3.95;;UCB_0.2;0.67000;2;0.71000;4.1;;UCB_0.4;0.72000;2;0.73000;4.3;;UCB_0.6;0.84000;0;0.71000;5.5;;UCB_0.8;0.80000;0;0.73000;5.65;;UCB_1.4;0.68500;2;0.64500;6.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
40;MultiSBM_0.1;0.66500;4;0.68500;10.35;;MultiSBM_0.2;0.81500;1;0.71500;9.4;;MultiSBM_0.4;0.69000;3;0.71000;8.95;;O_H_MAB_0.1;0.68000;1;0.71000;2.2;;O_H_MAB_0.2;0.66500;1;0.70500;2.25;;O_H_MAB_0.4;0.71000;1;0.72000;2.05;;O-MAB_0.1;0.75500;1;0.73500;4.35;;O-MAB_0.2;0.80500;0;0.73500;4.2;;O-MAB_0.4;0.76000;3;0.77000;5.5;;O-MAB_0.6;0.71500;3;0.72500;6.1;;O-MAB_0.8;0.64000;5;0.70000;6.5;;O-MAB_1.2;0.59500;6;0.58500;6.9;;UCB_0.1;0.72000;1;0.72000;4;;UCB_0.2;0.84500;0;0.74500;4.1;;UCB_0.4;0.70500;2;0.72500;4.4;;UCB_0.6;0.68500;3;0.69500;5.65;;UCB_0.8;0.66000;5;0.73000;5.9;;UCB_1.4;0.66000;5;0.55000;6.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
41;MultiSBM_0.1;0.71500;3;0.68500;10.5;;MultiSBM_0.2;0.61500;5;0.71500;9.65;;MultiSBM_0.4;0.69000;3;0.71000;9.1;;O_H_MAB_0.1;0.68000;1;0.71000;2.25;;O_H_MAB_0.2;0.71500;0;0.70500;2.25;;O_H_MAB_0.4;0.74500;0;0.71500;2.05;;O-MAB_0.1;0.80500;0;0.73500;4.35;;O-MAB_0.2;0.70500;2;0.73500;4.3;;O-MAB_0.4;0.79500;2;0.73500;5.6;;O-MAB_0.6;0.61500;4;0.69500;6.3;;O-MAB_0.8;0.69500;4;0.67500;6.7;;O-MAB_1.2;0.68500;4;0.66500;7.1;;UCB_0.1;0.72500;1;0.72500;4.05;;UCB_0.2;0.71000;3;0.75000;4.25;;UCB_0.4;0.78000;1;0.74000;4.45;;UCB_0.6;0.66500;4;0.75500;5.85;;UCB_0.8;0.78000;2;0.75000;6;;UCB_1.4;0.57000;4;0.62000;6.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
42;MultiSBM_0.1;0.58000;5;0.68000;10.75;;MultiSBM_0.2;0.61000;6;0.74000;9.95;;MultiSBM_0.4;0.82500;0;0.73500;9.1;;O_H_MAB_0.1;0.73000;0;0.71000;2.25;;O_H_MAB_0.2;0.71500;0;0.70500;2.25;;O_H_MAB_0.4;0.74500;0;0.71500;2.05;;O-MAB_0.1;0.75500;1;0.73500;4.4;;O-MAB_0.2;0.77000;1;0.74000;4.35;;O-MAB_0.4;0.81000;2;0.74000;5.7;;O-MAB_0.6;0.58000;5;0.71000;6.55;;O-MAB_0.8;0.64500;4;0.73500;6.9;;O-MAB_1.2;0.66000;5;0.68000;7.35;;UCB_0.1;0.69000;2;0.73000;4.15;;UCB_0.2;0.78000;1;0.74000;4.3;;UCB_0.4;0.75500;2;0.73500;4.55;;UCB_0.6;0.61000;5;0.74000;6.1;;UCB_0.8;0.66000;4;0.74000;6.2;;UCB_1.4;0.74000;2;0.70000;6.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
43;MultiSBM_0.1;0.73000;2;0.68000;10.85;;MultiSBM_0.2;0.81000;2;0.74000;10.05;;MultiSBM_0.4;0.72500;2;0.73500;9.2;;O_H_MAB_0.1;0.73000;0;0.71000;2.25;;O_H_MAB_0.2;0.66500;1;0.70500;2.3;;O_H_MAB_0.4;0.69500;1;0.71500;2.1;;O-MAB_0.1;0.80500;0;0.73500;4.4;;O-MAB_0.2;0.83500;0;0.74500;4.35;;O-MAB_0.4;0.80500;2;0.76500;5.8;;O-MAB_0.6;0.68500;3;0.74500;6.7;;O-MAB_0.8;0.62500;5;0.75500;7.15;;O-MAB_1.2;0.65500;4;0.71500;7.55;;UCB_0.1;0.72500;1;0.72500;4.2;;UCB_0.2;0.85000;0;0.75000;4.3;;UCB_0.4;0.87500;0;0.75500;4.55;;UCB_0.6;0.63500;4;0.70500;6.3;;UCB_0.8;0.71500;2;0.69500;6.3;;UCB_1.4;0.69000;3;0.70000;7.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
44;MultiSBM_0.1;0.79000;1;0.74000;10.9;;MultiSBM_0.2;0.75000;2;0.71000;10.15;;MultiSBM_0.4;0.72000;2;0.64000;9.3;;O_H_MAB_0.1;0.68000;1;0.71000;2.3;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.75500;1;0.73500;4.45;;O-MAB_0.2;0.78500;1;0.74500;4.4;;O-MAB_0.4;0.90500;1;0.78500;5.85;;O-MAB_0.6;0.62000;4;0.73000;6.9;;O-MAB_0.8;0.68500;3;0.71500;7.3;;O-MAB_1.2;0.60000;4;0.69000;7.75;;UCB_0.1;0.72000;1;0.72000;4.25;;UCB_0.2;0.73000;3;0.73000;4.45;;UCB_0.4;0.88000;0;0.76000;4.55;;UCB_0.6;0.61000;3;0.70000;6.45;;UCB_0.8;0.68500;3;0.69500;6.45;;UCB_1.4;0.72000;2;0.73000;7.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
45;MultiSBM_0.1;0.74000;2;0.74000;11;;MultiSBM_0.2;0.65000;4;0.71000;10.35;;MultiSBM_0.4;0.67000;3;0.64000;9.45;;O_H_MAB_0.1;0.73000;0;0.71000;2.3;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.75500;1;0.73500;4.5;;O-MAB_0.2;0.72000;2;0.74000;4.5;;O-MAB_0.4;0.87000;2;0.79000;5.95;;O-MAB_0.6;0.78500;1;0.71500;6.95;;O-MAB_0.8;0.72500;2;0.70500;7.4;;O-MAB_1.2;0.72000;3;0.72000;7.9;;UCB_0.1;0.77500;0;0.72500;4.25;;UCB_0.2;0.73000;2;0.74000;4.55;;UCB_0.4;0.78500;2;0.75500;4.65;;UCB_0.6;0.73500;0;0.70500;6.45;;UCB_0.8;0.64000;4;0.68000;6.65;;UCB_1.4;0.81500;0;0.72500;7.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
46;MultiSBM_0.1;0.66000;3;0.69000;11.15;;MultiSBM_0.2;0.65500;4;0.68500;10.55;;MultiSBM_0.4;0.50500;5;0.59500;9.7;;O_H_MAB_0.1;0.68000;1;0.71000;2.35;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.75500;1;0.73500;4.55;;O-MAB_0.2;0.70500;2;0.73500;4.6;;O-MAB_0.4;0.75500;4;0.78500;6.15;;O-MAB_0.6;0.77000;1;0.74000;7;;O-MAB_0.8;0.51000;8;0.71000;7.8;;O-MAB_1.2;0.63500;3;0.65500;8.05;;UCB_0.1;0.77000;0;0.72000;4.25;;UCB_0.2;0.78000;1;0.74000;4.6;;UCB_0.4;0.66500;4;0.75500;4.85;;UCB_0.6;0.70000;1;0.70000;6.5;;UCB_0.8;0.56000;5;0.69000;6.9;;UCB_1.4;0.63500;4;0.73500;7.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
47;MultiSBM_0.1;0.71000;2;0.69000;11.25;;MultiSBM_0.2;0.80500;1;0.68500;10.6;;MultiSBM_0.4;0.60500;3;0.59500;9.85;;O_H_MAB_0.1;0.71500;0;0.70500;2.35;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.75500;1;0.73500;4.6;;O-MAB_0.2;0.77000;1;0.74000;4.65;;O-MAB_0.4;0.73500;4;0.77500;6.35;;O-MAB_0.6;0.66500;3;0.73500;7.15;;O-MAB_0.8;0.71500;3;0.72500;7.95;;O-MAB_1.2;0.61000;5;0.69000;8.3;;UCB_0.1;0.77500;0;0.72500;4.25;;UCB_0.2;0.83500;0;0.74500;4.6;;UCB_0.4;0.68500;3;0.72500;5;;UCB_0.6;0.70000;3;0.74000;6.65;;UCB_0.8;0.65500;2;0.70500;7;;UCB_1.4;0.53000;7;0.66000;7.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
48;MultiSBM_0.1;0.66000;4;0.75000;11.45;;MultiSBM_0.2;0.81500;1;0.74500;10.65;;MultiSBM_0.4;0.70500;2;0.65500;9.95;;O_H_MAB_0.1;0.66500;1;0.70500;2.4;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.70500;2;0.73500;4.7;;O-MAB_0.2;0.62500;3;0.69500;4.8;;O-MAB_0.4;0.90500;1;0.78500;6.4;;O-MAB_0.6;0.64500;4;0.71500;7.35;;O-MAB_0.8;0.73500;2;0.73500;8.05;;O-MAB_1.2;0.74000;3;0.70000;8.45;;UCB_0.1;0.62500;3;0.72500;4.4;;UCB_0.2;0.78500;1;0.74500;4.65;;UCB_0.4;0.86000;0;0.75000;5;;UCB_0.6;0.64000;4;0.74000;6.85;;UCB_0.8;0.64000;2;0.63000;7.1;;UCB_1.4;0.81000;0;0.72000;7.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
49;MultiSBM_0.1;0.71000;3;0.75000;11.6;;MultiSBM_0.2;0.61500;5;0.74500;10.9;;MultiSBM_0.4;0.65500;3;0.65500;10.1;;O_H_MAB_0.1;0.71500;0;0.70500;2.4;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.65500;3;0.73500;4.85;;O-MAB_0.2;0.63500;4;0.74500;5;;O-MAB_0.4;0.80500;3;0.78500;6.55;;O-MAB_0.6;0.60500;6;0.73500;7.65;;O-MAB_0.8;0.81000;1;0.72000;8.1;;O-MAB_1.2;0.65500;4;0.68500;8.65;;UCB_0.1;0.72500;1;0.72500;4.45;;UCB_0.2;0.68500;3;0.74500;4.8;;UCB_0.4;0.72500;3;0.75500;5.15;;UCB_0.6;0.68500;2;0.71500;6.95;;UCB_0.8;0.80000;0;0.72000;7.1;;UCB_1.4;0.61500;3;0.66500;7.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
50;MultiSBM_0.1;0.68000;2;0.68000;11.7;;MultiSBM_0.2;0.81500;1;0.71500;10.95;;MultiSBM_0.4;0.68500;1;0.66500;10.15;;O_H_MAB_0.1;0.71500;0;0.70500;2.4;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.75500;1;0.73500;4.9;;O-MAB_0.2;0.75500;1;0.73500;5.05;;O-MAB_0.4;0.71000;5;0.78000;6.8;;O-MAB_0.6;0.75500;2;0.74500;7.75;;O-MAB_0.8;0.72500;3;0.72500;8.25;;O-MAB_1.2;0.70500;2;0.72500;8.75;;UCB_0.1;0.67500;2;0.72500;4.55;;UCB_0.2;0.73500;2;0.74500;4.9;;UCB_0.4;0.69000;4;0.76000;5.35;;UCB_0.6;0.69000;2;0.71000;7.05;;UCB_0.8;0.77000;3;0.71000;7.25;;UCB_1.4;0.64000;4;0.65000;8.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
51;MultiSBM_0.1;0.68000;2;0.68000;11.8;;MultiSBM_0.2;0.66500;4;0.71500;11.15;;MultiSBM_0.4;0.68500;1;0.66500;10.2;;O_H_MAB_0.1;0.71500;0;0.70500;2.4;;O_H_MAB_0.2;0.71500;0;0.70500;2.3;;O_H_MAB_0.4;0.74500;0;0.71500;2.1;;O-MAB_0.1;0.60500;4;0.73500;5.1;;O-MAB_0.2;0.74000;1;0.73000;5.1;;O-MAB_0.4;0.80500;3;0.78500;6.95;;O-MAB_0.6;0.70000;3;0.75000;7.9;;O-MAB_0.8;0.81500;1;0.74500;8.3;;O-MAB_1.2;0.76500;1;0.69500;8.8;;UCB_0.1;0.67500;2;0.72500;4.65;;UCB_0.2;0.73500;1;0.70500;4.95;;UCB_0.4;0.79500;1;0.74500;5.4;;UCB_0.6;0.67500;2;0.70500;7.15;;UCB_0.8;0.75500;4;0.72500;7.45;;UCB_1.4;0.60500;3;0.66500;8.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
52;MultiSBM_0.1;0.57500;5;0.69500;12.05;;MultiSBM_0.2;0.70500;4;0.73500;11.35;;MultiSBM_0.4;0.76000;0;0.67000;10.2;;O_H_MAB_0.1;0.66500;1;0.70500;2.45;;O_H_MAB_0.2;0.66500;1;0.70500;2.35;;O_H_MAB_0.4;0.69500;1;0.71500;2.15;;O-MAB_0.1;0.60500;4;0.73500;5.3;;O-MAB_0.2;0.67000;3;0.74000;5.25;;O-MAB_0.4;0.85500;2;0.78500;7.05;;O-MAB_0.6;0.77500;1;0.73500;7.95;;O-MAB_0.8;0.55000;7;0.64000;8.65;;O-MAB_1.2;0.71000;3;0.75000;8.95;;UCB_0.1;0.61000;3;0.72000;4.8;;UCB_0.2;0.62000;4;0.74000;5.15;;UCB_0.4;0.86500;0;0.75500;5.4;;UCB_0.6;0.71500;2;0.67500;7.25;;UCB_0.8;0.64500;6;0.74500;7.75;;UCB_1.4;0.65000;4;0.68000;8.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
53;MultiSBM_0.1;0.82500;0;0.69500;12.05;;MultiSBM_0.2;0.65500;5;0.73500;11.6;;MultiSBM_0.4;0.71000;1;0.67000;10.25;;O_H_MAB_0.1;0.71500;0;0.70500;2.45;;O_H_MAB_0.2;0.71500;0;0.70500;2.35;;O_H_MAB_0.4;0.74500;0;0.71500;2.15;;O-MAB_0.1;0.70500;2;0.73500;5.4;;O-MAB_0.2;0.77000;1;0.74000;5.3;;O-MAB_0.4;0.92000;1;0.79000;7.1;;O-MAB_0.6;0.69500;3;0.71500;8.1;;O-MAB_0.8;0.77500;2;0.75500;8.75;;O-MAB_1.2;0.78500;1;0.73500;9;;UCB_0.1;0.71000;1;0.72000;4.85;;UCB_0.2;0.69500;2;0.72500;5.25;;UCB_0.4;0.81500;1;0.73500;5.45;;UCB_0.6;0.72500;2;0.73500;7.35;;UCB_0.8;0.77000;2;0.75000;7.85;;UCB_1.4;0.72000;2;0.73000;8.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
54;MultiSBM_0.1;0.72500;2;0.70500;12.15;;MultiSBM_0.2;0.82500;0;0.72500;11.6;;MultiSBM_0.4;0.63500;3;0.65500;10.4;;O_H_MAB_0.1;0.71500;0;0.70500;2.45;;O_H_MAB_0.2;0.66500;1;0.70500;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.15;;O-MAB_0.1;0.80500;0;0.73500;5.4;;O-MAB_0.2;0.72000;2;0.74000;5.4;;O-MAB_0.4;0.87000;2;0.79000;7.2;;O-MAB_0.6;0.81000;0;0.73000;8.1;;O-MAB_0.8;0.61000;5;0.72000;9;;O-MAB_1.2;0.77500;3;0.74500;9.15;;UCB_0.1;0.72500;1;0.72500;4.9;;UCB_0.2;0.75500;1;0.73500;5.3;;UCB_0.4;0.84500;1;0.76500;5.5;;UCB_0.6;0.82500;0;0.73500;7.35;;UCB_0.8;0.70000;3;0.74000;8;;UCB_1.4;0.69500;3;0.67500;8.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
55;MultiSBM_0.1;0.77500;1;0.70500;12.2;;MultiSBM_0.2;0.72500;2;0.72500;11.7;;MultiSBM_0.4;0.68500;2;0.65500;10.5;;O_H_MAB_0.1;0.71500;0;0.70500;2.45;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.15;;O-MAB_0.1;0.75500;1;0.73500;5.45;;O-MAB_0.2;0.60500;4;0.73500;5.6;;O-MAB_0.4;0.90500;1;0.78500;7.25;;O-MAB_0.6;0.73500;2;0.74500;8.2;;O-MAB_0.8;0.75500;2;0.74500;9.1;;O-MAB_1.2;0.77000;3;0.74000;9.3;;UCB_0.1;0.80500;0;0.73500;4.9;;UCB_0.2;0.59000;5;0.74000;5.55;;UCB_0.4;0.82000;1;0.75000;5.55;;UCB_0.6;0.71500;2;0.71500;7.45;;UCB_0.8;0.66500;3;0.72500;8.15;;UCB_1.4;0.68000;3;0.61000;8.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
56;MultiSBM_0.1;0.67000;3;0.71000;12.35;;MultiSBM_0.2;0.78500;1;0.72500;11.75;;MultiSBM_0.4;0.72500;1;0.67500;10.55;;O_H_MAB_0.1;0.66500;1;0.70500;2.5;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.15;;O-MAB_0.1;0.70500;2;0.73500;5.55;;O-MAB_0.2;0.74000;1;0.73000;5.65;;O-MAB_0.4;0.85500;2;0.78500;7.35;;O-MAB_0.6;0.68000;3;0.74000;8.35;;O-MAB_0.8;0.69500;4;0.76500;9.3;;O-MAB_1.2;0.71500;3;0.68500;9.45;;UCB_0.1;0.75500;1;0.73500;4.95;;UCB_0.2;0.79000;0;0.73000;5.55;;UCB_0.4;0.79500;2;0.76500;5.65;;UCB_0.6;0.63000;4;0.71000;7.65;;UCB_0.8;0.63000;3;0.68000;8.3;;UCB_1.4;0.63500;5;0.69500;9.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
57;MultiSBM_0.1;0.77000;1;0.71000;12.4;;MultiSBM_0.2;0.73500;2;0.72500;11.85;;MultiSBM_0.4;0.67500;2;0.67500;10.65;;O_H_MAB_0.1;0.71500;0;0.70500;2.5;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.15;;O-MAB_0.1;0.75500;1;0.73500;5.6;;O-MAB_0.2;0.70000;2;0.73000;5.75;;O-MAB_0.4;0.72000;5;0.79000;7.6;;O-MAB_0.6;0.84500;1;0.76500;8.4;;O-MAB_0.8;0.82500;2;0.77500;9.4;;O-MAB_1.2;0.60500;5;0.71500;9.7;;UCB_0.1;0.75000;1;0.73000;5;;UCB_0.2;0.70500;2;0.73500;5.65;;UCB_0.4;0.74500;3;0.76500;5.8;;UCB_0.6;0.77500;1;0.73500;7.7;;UCB_0.8;0.69000;2;0.72000;8.4;;UCB_1.4;0.58000;3;0.62000;9.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
58;MultiSBM_0.1;0.69000;2;0.73000;12.5;;MultiSBM_0.2;0.80000;1;0.74000;11.9;;MultiSBM_0.4;0.65000;3;0.68000;10.8;;O_H_MAB_0.1;0.71500;0;0.70500;2.5;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.2;;O-MAB_0.1;0.75500;1;0.73500;5.65;;O-MAB_0.2;0.80500;0;0.73500;5.75;;O-MAB_0.4;0.75500;4;0.78500;7.8;;O-MAB_0.6;0.70500;4;0.73500;8.6;;O-MAB_0.8;0.56000;7;0.77000;9.75;;O-MAB_1.2;0.77000;2;0.69000;9.8;;UCB_0.1;0.75500;1;0.73500;5.05;;UCB_0.2;0.75000;1;0.73000;5.7;;UCB_0.4;0.76500;2;0.75500;5.9;;UCB_0.6;0.70500;3;0.74500;7.85;;UCB_0.8;0.60500;4;0.71500;8.6;;UCB_1.4;0.55000;5;0.60000;9.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
59;MultiSBM_0.1;0.69000;2;0.73000;12.6;;MultiSBM_0.2;0.70000;3;0.74000;12.05;;MultiSBM_0.4;0.70000;2;0.68000;10.9;;O_H_MAB_0.1;0.71500;0;0.70500;2.5;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.2;;O-MAB_0.1;0.80500;0;0.73500;5.65;;O-MAB_0.2;0.76500;1;0.73500;5.8;;O-MAB_0.4;0.84000;2;0.78000;7.9;;O-MAB_0.6;0.81000;2;0.74000;8.7;;O-MAB_0.8;0.75000;2;0.75000;9.85;;O-MAB_1.2;0.75000;2;0.71000;9.9;;UCB_0.1;0.70500;2;0.73500;5.15;;UCB_0.2;0.71500;2;0.73500;5.8;;UCB_0.4;0.76500;1;0.71500;5.95;;UCB_0.6;0.73000;2;0.73000;7.95;;UCB_0.8;0.76500;1;0.73500;8.65;;UCB_1.4;0.76500;2;0.74500;9.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
60;MultiSBM_0.1;0.66500;2;0.70500;12.7;;MultiSBM_0.2;0.69500;3;0.67500;12.2;;MultiSBM_0.4;0.66500;2;0.70500;11;;O_H_MAB_0.1;0.71500;0;0.70500;2.5;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.25;;O-MAB_0.1;0.75500;1;0.73500;5.7;;O-MAB_0.2;0.82000;0;0.74000;5.8;;O-MAB_0.4;0.72500;4;0.77500;8.1;;O-MAB_0.6;0.79500;2;0.76500;8.8;;O-MAB_0.8;0.67000;4;0.69000;10.05;;O-MAB_1.2;0.74500;3;0.76500;10.05;;UCB_0.1;0.75500;1;0.73500;5.2;;UCB_0.2;0.71500;2;0.73500;5.9;;UCB_0.4;0.75500;2;0.74500;6.05;;UCB_0.6;0.82000;0;0.70000;7.95;;UCB_0.8;0.65500;4;0.70500;8.85;;UCB_1.4;0.74500;1;0.71500;9.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
61;MultiSBM_0.1;0.76500;0;0.70500;12.7;;MultiSBM_0.2;0.64500;4;0.67500;12.4;;MultiSBM_0.4;0.76500;0;0.70500;11;;O_H_MAB_0.1;0.71500;0;0.70500;2.5;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.25;;O-MAB_0.1;0.75500;1;0.73500;5.75;;O-MAB_0.2;0.77000;1;0.74000;5.85;;O-MAB_0.4;0.79500;2;0.76500;8.2;;O-MAB_0.6;0.74500;3;0.76500;8.95;;O-MAB_0.8;0.75000;2;0.74000;10.15;;O-MAB_1.2;0.63000;5;0.73000;10.3;;UCB_0.1;0.70500;2;0.73500;5.3;;UCB_0.2;0.61500;4;0.73500;6.1;;UCB_0.4;0.83000;1;0.76000;6.1;;UCB_0.6;0.67000;4;0.69000;8.15;;UCB_0.8;0.80500;1;0.74500;8.9;;UCB_1.4;0.86000;0;0.74000;9.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
62;MultiSBM_0.1;0.80000;0;0.73000;12.7;;MultiSBM_0.2;0.45500;8;0.74500;12.8;;MultiSBM_0.4;0.72000;1;0.70000;11.05;;O_H_MAB_0.1;0.71500;0;0.70500;2.5;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.25;;O-MAB_0.1;0.70500;2;0.73500;5.85;;O-MAB_0.2;0.67000;3;0.74000;6;;O-MAB_0.4;0.72500;4;0.77500;8.4;;O-MAB_0.6;0.74000;3;0.76000;9.1;;O-MAB_0.8;0.62000;4;0.73000;10.35;;O-MAB_1.2;0.73000;3;0.70000;10.45;;UCB_0.1;0.70500;2;0.73500;5.4;;UCB_0.2;0.65500;3;0.73500;6.25;;UCB_0.4;0.67500;4;0.75500;6.3;;UCB_0.6;0.64000;4;0.71000;8.35;;UCB_0.8;0.68000;4;0.72000;9.1;;UCB_1.4;0.73000;4;0.74000;9.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
63;MultiSBM_0.1;0.75000;1;0.73000;12.75;;MultiSBM_0.2;0.65500;4;0.74500;13;;MultiSBM_0.4;0.67000;2;0.70000;11.15;;O_H_MAB_0.1;0.66500;1;0.70500;2.55;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.3;;O-MAB_0.1;0.70500;2;0.73500;5.95;;O-MAB_0.2;0.82000;0;0.74000;6;;O-MAB_0.4;0.60500;6;0.76500;8.7;;O-MAB_0.6;0.66000;5;0.77000;9.35;;O-MAB_0.8;0.75000;2;0.69000;10.45;;O-MAB_1.2;0.64000;3;0.66000;10.6;;UCB_0.1;0.70500;2;0.73500;5.5;;UCB_0.2;0.72500;1;0.72500;6.3;;UCB_0.4;0.68000;3;0.74000;6.45;;UCB_0.6;0.70000;2;0.72000;8.45;;UCB_0.8;0.79500;1;0.70500;9.15;;UCB_1.4;0.68000;4;0.67000;10.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
64;MultiSBM_0.1;0.71000;1;0.71000;12.8;;MultiSBM_0.2;0.81500;0;0.72500;13;;MultiSBM_0.4;0.65000;3;0.66000;11.3;;O_H_MAB_0.1;0.71500;0;0.70500;2.55;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.35;;O-MAB_0.1;0.77000;1;0.74000;6;;O-MAB_0.2;0.77000;1;0.74000;6.05;;O-MAB_0.4;0.53000;7;0.76000;9.05;;O-MAB_0.6;0.79500;2;0.76500;9.45;;O-MAB_0.8;0.72000;3;0.69000;10.6;;O-MAB_1.2;0.88500;0;0.75500;10.6;;UCB_0.1;0.75500;1;0.73500;5.55;;UCB_0.2;0.78500;0;0.72500;6.3;;UCB_0.4;0.64000;4;0.74000;6.65;;UCB_0.6;0.70500;2;0.72500;8.55;;UCB_0.8;0.83500;0;0.73500;9.15;;UCB_1.4;0.72000;2;0.72000;10.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
65;MultiSBM_0.1;0.71000;1;0.71000;12.85;;MultiSBM_0.2;0.76500;1;0.72500;13.05;;MultiSBM_0.4;0.60000;4;0.66000;11.5;;O_H_MAB_0.1;0.71500;0;0.70500;2.55;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.35;;O-MAB_0.1;0.80500;0;0.73500;6;;O-MAB_0.2;0.68500;3;0.74500;6.2;;O-MAB_0.4;0.82500;1;0.75500;9.1;;O-MAB_0.6;0.78500;2;0.75500;9.55;;O-MAB_0.8;0.82000;2;0.74000;10.7;;O-MAB_1.2;0.78000;3;0.74000;10.75;;UCB_0.1;0.72000;2;0.74000;5.65;;UCB_0.2;0.72000;2;0.74000;6.4;;UCB_0.4;0.76500;1;0.71500;6.7;;UCB_0.6;0.72500;1;0.71500;8.6;;UCB_0.8;0.87000;0;0.75000;9.15;;UCB_1.4;0.67000;3;0.70000;10.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
66;MultiSBM_0.1;0.74500;1;0.72500;12.9;;MultiSBM_0.2;0.73500;2;0.73500;13.15;;MultiSBM_0.4;0.64500;4;0.71500;11.7;;O_H_MAB_0.1;0.66500;1;0.70500;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.4;;O-MAB_0.1;0.65500;3;0.73500;6.15;;O-MAB_0.2;0.82000;0;0.74000;6.2;;O-MAB_0.4;0.58000;6;0.76000;9.4;;O-MAB_0.6;0.71000;3;0.75000;9.7;;O-MAB_0.8;0.74500;3;0.75500;10.85;;O-MAB_1.2;0.75500;4;0.72500;10.95;;UCB_0.1;0.70500;2;0.73500;5.75;;UCB_0.2;0.77500;0;0.70500;6.4;;UCB_0.4;0.57000;7;0.71000;7.05;;UCB_0.6;0.73500;2;0.73500;8.7;;UCB_0.8;0.81500;2;0.76500;9.25;;UCB_1.4;0.74000;1;0.72000;10.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
67;MultiSBM_0.1;0.74500;1;0.72500;12.95;;MultiSBM_0.2;0.78500;1;0.73500;13.2;;MultiSBM_0.4;0.69500;3;0.71500;11.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.45;;O-MAB_0.1;0.80500;0;0.73500;6.15;;O-MAB_0.2;0.72000;2;0.74000;6.3;;O-MAB_0.4;0.78000;2;0.76000;9.5;;O-MAB_0.6;0.81000;0;0.73000;9.7;;O-MAB_0.8;0.79500;2;0.76500;10.95;;O-MAB_1.2;0.85500;1;0.73500;11;;UCB_0.1;0.80500;0;0.73500;5.75;;UCB_0.2;0.71500;2;0.73500;6.5;;UCB_0.4;0.83500;2;0.77500;7.15;;UCB_0.6;0.79500;0;0.71500;8.7;;UCB_0.8;0.70000;4;0.73000;9.45;;UCB_1.4;0.64500;2;0.65500;10.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
68;MultiSBM_0.1;0.64500;3;0.69500;13.1;;MultiSBM_0.2;0.66500;3;0.72500;13.35;;MultiSBM_0.4;0.80500;0;0.68500;11.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.64500;2;0.71500;2.55;;O-MAB_0.1;0.65500;3;0.73500;6.3;;O-MAB_0.2;0.68500;3;0.74500;6.45;;O-MAB_0.4;0.77500;3;0.77500;9.65;;O-MAB_0.6;0.78000;1;0.74000;9.75;;O-MAB_0.8;0.89500;0;0.76500;10.95;;O-MAB_1.2;0.66500;4;0.71500;11.2;;UCB_0.1;0.70500;2;0.73500;5.85;;UCB_0.2;0.65000;3;0.73000;6.65;;UCB_0.4;0.81000;2;0.77000;7.25;;UCB_0.6;0.76000;1;0.73000;8.75;;UCB_0.8;0.78500;2;0.72500;9.55;;UCB_1.4;0.56500;5;0.68500;10.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
69;MultiSBM_0.1;0.64500;3;0.69500;13.25;;MultiSBM_0.2;0.76500;1;0.72500;13.4;;MultiSBM_0.4;0.65500;3;0.68500;12;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.6;;O-MAB_0.1;0.75500;1;0.73500;6.35;;O-MAB_0.2;0.85000;0;0.75000;6.45;;O-MAB_0.4;0.72500;4;0.77500;9.85;;O-MAB_0.6;0.81500;1;0.75500;9.8;;O-MAB_0.8;0.84500;1;0.76500;11;;O-MAB_1.2;0.85000;1;0.76000;11.25;;UCB_0.1;0.70500;2;0.73500;5.95;;UCB_0.2;0.76500;0;0.71500;6.65;;UCB_0.4;0.70500;5;0.75500;7.5;;UCB_0.6;0.80500;1;0.71500;8.8;;UCB_0.8;0.82500;1;0.74500;9.6;;UCB_1.4;0.70500;3;0.71500;10.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
70;MultiSBM_0.1;0.70000;2;0.69000;13.35;;MultiSBM_0.2;0.82500;0;0.72500;13.4;;MultiSBM_0.4;0.73000;0;0.68000;12;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.6;;O-MAB_0.1;0.80500;0;0.73500;6.35;;O-MAB_0.2;0.75000;2;0.75000;6.55;;O-MAB_0.4;0.88000;1;0.77000;9.9;;O-MAB_0.6;0.69500;4;0.75500;10;;O-MAB_0.8;0.80500;3;0.78500;11.15;;O-MAB_1.2;0.70500;4;0.73500;11.45;;UCB_0.1;0.80500;0;0.73500;5.95;;UCB_0.2;0.82000;0;0.74000;6.65;;UCB_0.4;0.86500;1;0.73500;7.55;;UCB_0.6;0.67000;4;0.75000;9;;UCB_0.8;0.72500;3;0.75500;9.75;;UCB_1.4;0.70500;2;0.68500;10.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
71;MultiSBM_0.1;0.70000;2;0.69000;13.45;;MultiSBM_0.2;0.77500;1;0.72500;13.45;;MultiSBM_0.4;0.63000;2;0.68000;12.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.6;;O-MAB_0.1;0.75500;1;0.73500;6.4;;O-MAB_0.2;0.81500;1;0.75500;6.6;;O-MAB_0.4;0.82500;2;0.77500;10;;O-MAB_0.6;0.54500;7;0.76500;10.35;;O-MAB_0.8;0.82000;3;0.79000;11.3;;O-MAB_1.2;0.83500;1;0.75500;11.5;;UCB_0.1;0.80500;0;0.73500;5.95;;UCB_0.2;0.81500;0;0.73500;6.65;;UCB_0.4;0.83500;2;0.74500;7.65;;UCB_0.6;0.65000;4;0.74000;9.2;;UCB_0.8;0.77500;2;0.75500;9.85;;UCB_1.4;0.62500;5;0.69500;11.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
72;MultiSBM_0.1;0.73500;1;0.71500;13.5;;MultiSBM_0.2;0.82000;0;0.73000;13.45;;MultiSBM_0.4;0.66000;2;0.64000;12.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.6;;O-MAB_0.1;0.65500;3;0.73500;6.55;;O-MAB_0.2;0.86500;0;0.75500;6.6;;O-MAB_0.4;0.64000;6;0.75000;10.3;;O-MAB_0.6;0.78500;1;0.74500;10.4;;O-MAB_0.8;0.64000;6;0.78000;11.6;;O-MAB_1.2;0.80500;3;0.78500;11.65;;UCB_0.1;0.65500;3;0.73500;6.1;;UCB_0.2;0.82000;0;0.74000;6.65;;UCB_0.4;0.72000;4;0.77000;7.85;;UCB_0.6;0.79500;0;0.71500;9.2;;UCB_0.8;0.71500;3;0.74500;10;;UCB_1.4;0.73500;2;0.70500;11.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
73;MultiSBM_0.1;0.73500;1;0.71500;13.55;;MultiSBM_0.2;0.62000;4;0.73000;13.65;;MultiSBM_0.4;0.61000;3;0.64000;12.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.65;;O-MAB_0.1;0.70500;2;0.73500;6.65;;O-MAB_0.2;0.76500;2;0.75500;6.7;;O-MAB_0.4;0.82000;2;0.77000;10.4;;O-MAB_0.6;0.75000;2;0.75000;10.5;;O-MAB_0.8;0.60500;6;0.73500;11.9;;O-MAB_1.2;0.75500;3;0.76500;11.8;;UCB_0.1;0.75500;1;0.73500;6.15;;UCB_0.2;0.61500;4;0.73500;6.85;;UCB_0.4;0.83500;2;0.77500;7.95;;UCB_0.6;0.74000;2;0.74000;9.3;;UCB_0.8;0.57500;5;0.72500;10.25;;UCB_1.4;0.64000;3;0.68000;11.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
74;MultiSBM_0.1;0.61000;5;0.72000;13.8;;MultiSBM_0.2;0.66000;3;0.72000;13.8;;MultiSBM_0.4;0.75500;0;0.70500;12.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.65;;O-MAB_0.1;0.80500;0;0.73500;6.65;;O-MAB_0.2;0.81500;1;0.75500;6.75;;O-MAB_0.4;0.87500;1;0.77500;10.45;;O-MAB_0.6;0.66000;4;0.75000;10.7;;O-MAB_0.8;0.78500;2;0.75500;12;;O-MAB_1.2;0.78500;3;0.68500;11.95;;UCB_0.1;0.75500;1;0.73500;6.2;;UCB_0.2;0.71500;2;0.73500;6.95;;UCB_0.4;0.85000;2;0.78000;8.05;;UCB_0.6;0.74000;3;0.73000;9.45;;UCB_0.8;0.79000;2;0.76000;10.35;;UCB_1.4;0.68000;3;0.70000;11.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
75;MultiSBM_0.1;0.66000;4;0.72000;14;;MultiSBM_0.2;0.71000;2;0.72000;13.9;;MultiSBM_0.4;0.75500;0;0.70500;12.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.65;;O-MAB_0.1;0.70500;2;0.73500;6.75;;O-MAB_0.2;0.76500;2;0.75500;6.85;;O-MAB_0.4;0.79000;3;0.78000;10.6;;O-MAB_0.6;0.82000;0;0.74000;10.7;;O-MAB_0.8;0.74500;3;0.76500;12.15;;O-MAB_1.2;0.77500;2;0.72500;12.05;;UCB_0.1;0.65500;3;0.73500;6.35;;UCB_0.2;0.75500;1;0.73500;7;;UCB_0.4;0.80000;3;0.78000;8.2;;UCB_0.6;0.79500;1;0.70500;9.5;;UCB_0.8;0.75000;4;0.75000;10.55;;UCB_1.4;0.59500;5;0.67500;11.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
76;MultiSBM_0.1;0.81500;0;0.70500;14;;MultiSBM_0.2;0.65000;4;0.74000;14.1;;MultiSBM_0.4;0.68500;3;0.69500;12.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.7;;O-MAB_0.1;0.80500;0;0.73500;6.75;;O-MAB_0.2;0.71500;3;0.75500;7;;O-MAB_0.4;0.72500;4;0.77500;10.8;;O-MAB_0.6;0.79000;2;0.76000;10.8;;O-MAB_0.8;0.71000;4;0.77000;12.35;;O-MAB_1.2;0.67500;5;0.71500;12.3;;UCB_0.1;0.75500;1;0.73500;6.4;;UCB_0.2;0.72000;2;0.74000;7.1;;UCB_0.4;0.70500;5;0.78500;8.45;;UCB_0.6;0.78500;1;0.73500;9.55;;UCB_0.8;0.63000;6;0.71000;10.85;;UCB_1.4;0.58500;5;0.61500;12.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
77;MultiSBM_0.1;0.76500;1;0.70500;14.05;;MultiSBM_0.2;0.70000;3;0.74000;14.25;;MultiSBM_0.4;0.63500;4;0.69500;12.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.7;;O-MAB_0.1;0.75500;1;0.73500;6.8;;O-MAB_0.2;0.71500;3;0.75500;7.15;;O-MAB_0.4;0.78000;3;0.77000;10.95;;O-MAB_0.6;0.66000;4;0.75000;11;;O-MAB_0.8;0.82000;1;0.75000;12.4;;O-MAB_1.2;0.60500;5;0.67500;12.55;;UCB_0.1;0.80500;0;0.73500;6.4;;UCB_0.2;0.73500;2;0.74500;7.2;;UCB_0.4;0.78500;3;0.77500;8.6;;UCB_0.6;0.80500;2;0.76500;9.65;;UCB_0.8;0.79500;1;0.70500;10.9;;UCB_1.4;0.64500;3;0.67500;12.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
78;MultiSBM_0.1;0.71500;2;0.73500;14.15;;MultiSBM_0.2;0.67000;4;0.71000;14.45;;MultiSBM_0.4;0.74500;2;0.70500;12.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.75;;O-MAB_0.1;0.75500;1;0.73500;6.85;;O-MAB_0.2;0.86500;0;0.75500;7.15;;O-MAB_0.4;0.81000;2;0.77000;11.05;;O-MAB_0.6;0.65000;4;0.75000;11.2;;O-MAB_0.8;0.75500;4;0.78500;12.6;;O-MAB_1.2;0.75000;2;0.74000;12.65;;UCB_0.1;0.80500;0;0.73500;6.4;;UCB_0.2;0.82000;0;0.74000;7.2;;UCB_0.4;0.83500;2;0.77500;8.7;;UCB_0.6;0.69000;5;0.78000;9.9;;UCB_0.8;0.64000;4;0.74000;11.1;;UCB_1.4;0.78500;1;0.70500;12.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
79;MultiSBM_0.1;0.81500;0;0.73500;14.15;;MultiSBM_0.2;0.62000;5;0.71000;14.7;;MultiSBM_0.4;0.64500;4;0.70500;13;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69500;1;0.71500;2.8;;O-MAB_0.1;0.75500;1;0.73500;6.9;;O-MAB_0.2;0.61500;5;0.75500;7.4;;O-MAB_0.4;0.62000;6;0.77000;11.35;;O-MAB_0.6;0.68500;3;0.74500;11.35;;O-MAB_0.8;0.77500;3;0.77500;12.75;;O-MAB_1.2;0.73000;3;0.73000;12.8;;UCB_0.1;0.75500;1;0.73500;6.45;;UCB_0.2;0.63000;4;0.74000;7.4;;UCB_0.4;0.65500;6;0.78500;9;;UCB_0.6;0.65500;5;0.76500;10.15;;UCB_0.8;0.75500;2;0.74500;11.2;;UCB_1.4;0.77500;1;0.73500;12.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
80;MultiSBM_0.1;0.77000;1;0.73000;14.2;;MultiSBM_0.2;0.74000;2;0.74000;14.8;;MultiSBM_0.4;0.69000;1;0.66000;13.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.74500;0;0.71500;2.8;;O-MAB_0.1;0.80500;0;0.73500;6.9;;O-MAB_0.2;0.71500;3;0.75500;7.55;;O-MAB_0.4;0.86000;1;0.77000;11.4;;O-MAB_0.6;0.76000;1;0.73000;11.4;;O-MAB_0.8;0.81000;2;0.76000;12.85;;O-MAB_1.2;0.76500;3;0.73500;12.95;;UCB_0.1;0.80500;0;0.73500;6.45;;UCB_0.2;0.61500;4;0.73500;7.6;;UCB_0.4;0.85000;2;0.78000;9.1;;UCB_0.6;0.76000;2;0.71000;10.25;;UCB_0.8;0.62500;4;0.69500;11.4;;UCB_1.4;0.65500;3;0.71500;12.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
81;MultiSBM_0.1;0.77000;1;0.73000;14.25;;MultiSBM_0.2;0.84000;0;0.74000;14.8;;MultiSBM_0.4;0.69000;1;0.66000;13.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.64500;2;0.71500;2.9;;O-MAB_0.1;0.70500;2;0.73500;7;;O-MAB_0.2;0.81500;1;0.75500;7.6;;O-MAB_0.4;0.83500;2;0.77500;11.5;;O-MAB_0.6;0.65000;4;0.75000;11.6;;O-MAB_0.8;0.84500;1;0.76500;12.9;;O-MAB_1.2;0.84000;1;0.76000;13;;UCB_0.1;0.75500;1;0.73500;6.5;;UCB_0.2;0.83500;0;0.74500;7.6;;UCB_0.4;0.85500;2;0.78500;9.2;;UCB_0.6;0.67000;4;0.75000;10.45;;UCB_0.8;0.82000;1;0.75000;11.45;;UCB_1.4;0.56500;7;0.67500;12.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
82;MultiSBM_0.1;0.66000;3;0.67000;14.4;;MultiSBM_0.2;0.79500;2;0.76500;14.9;;MultiSBM_0.4;0.61000;5;0.72000;13.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.68000;1;0.71000;2.95;;O-MAB_0.1;0.70500;2;0.73500;7.1;;O-MAB_0.2;0.81500;1;0.75500;7.65;;O-MAB_0.4;0.64000;6;0.78000;11.8;;O-MAB_0.6;0.64000;5;0.76000;11.85;;O-MAB_0.8;0.72500;4;0.74500;13.1;;O-MAB_1.2;0.80500;1;0.71500;13.05;;UCB_0.1;0.65500;3;0.73500;6.65;;UCB_0.2;0.78500;1;0.74500;7.65;;UCB_0.4;0.63000;6;0.77000;9.5;;UCB_0.6;0.73500;3;0.72500;10.6;;UCB_0.8;0.77000;3;0.77000;11.6;;UCB_1.4;0.76500;1;0.72500;12.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
83;MultiSBM_0.1;0.66000;3;0.67000;14.55;;MultiSBM_0.2;0.74500;3;0.76500;15.05;;MultiSBM_0.4;0.76000;2;0.72000;13.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.73000;0;0.71000;2.95;;O-MAB_0.1;0.75500;1;0.73500;7.15;;O-MAB_0.2;0.66500;4;0.75500;7.85;;O-MAB_0.4;0.79000;2;0.76000;11.9;;O-MAB_0.6;0.77500;2;0.75500;11.95;;O-MAB_0.8;0.79000;3;0.78000;13.25;;O-MAB_1.2;0.77500;2;0.75500;13.15;;UCB_0.1;0.80500;0;0.73500;6.65;;UCB_0.2;0.77000;1;0.74000;7.7;;UCB_0.4;0.80000;2;0.76000;9.6;;UCB_0.6;0.84500;1;0.75500;10.65;;UCB_0.8;0.69000;4;0.72000;11.8;;UCB_1.4;0.68500;3;0.70500;13.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
84;MultiSBM_0.1;0.77500;1;0.73500;14.6;;MultiSBM_0.2;0.71000;2;0.73000;15.15;;MultiSBM_0.4;0.74000;1;0.71000;13.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.68000;1;0.71000;3;;O-MAB_0.1;0.70500;2;0.73500;7.25;;O-MAB_0.2;0.72500;4;0.74500;8.05;;O-MAB_0.4;0.74500;3;0.76500;12.05;;O-MAB_0.6;0.81500;1;0.75500;12;;O-MAB_0.8;0.73000;4;0.77000;13.45;;O-MAB_1.2;0.77500;3;0.77500;13.3;;UCB_0.1;0.75500;1;0.73500;6.7;;UCB_0.2;0.72000;2;0.74000;7.8;;UCB_0.4;0.73500;4;0.77500;9.8;;UCB_0.6;0.83500;2;0.77500;10.75;;UCB_0.8;0.72500;3;0.75500;11.95;;UCB_1.4;0.80000;1;0.74000;13.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
85;MultiSBM_0.1;0.72500;2;0.73500;14.7;;MultiSBM_0.2;0.81000;0;0.73000;15.15;;MultiSBM_0.4;0.69000;2;0.71000;13.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.73000;0;0.71000;3;;O-MAB_0.1;0.79000;0;0.73000;7.25;;O-MAB_0.2;0.84500;1;0.76500;8.1;;O-MAB_0.4;0.81500;1;0.75500;12.1;;O-MAB_0.6;0.72000;3;0.75000;12.15;;O-MAB_0.8;0.75000;3;0.76000;13.6;;O-MAB_1.2;0.68000;5;0.71000;13.55;;UCB_0.1;0.75500;1;0.73500;6.75;;UCB_0.2;0.69000;2;0.71000;7.9;;UCB_0.4;0.82500;2;0.77500;9.9;;UCB_0.6;0.75000;4;0.78000;10.95;;UCB_0.8;0.75000;2;0.74000;12.05;;UCB_1.4;0.68000;3;0.70000;13.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
86;MultiSBM_0.1;0.64500;3;0.69500;14.85;;MultiSBM_0.2;0.77500;2;0.75500;15.25;;MultiSBM_0.4;0.73000;2;0.67000;13.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.68000;1;0.71000;3.05;;O-MAB_0.1;0.70500;2;0.73500;7.35;;O-MAB_0.2;0.73000;3;0.76000;8.25;;O-MAB_0.4;0.64000;6;0.78000;12.4;;O-MAB_0.6;0.66500;4;0.75500;12.35;;O-MAB_0.8;0.81000;2;0.74000;13.7;;O-MAB_1.2;0.69500;4;0.73500;13.75;;UCB_0.1;0.80500;0;0.73500;6.75;;UCB_0.2;0.77000;1;0.74000;7.95;;UCB_0.4;0.65500;5;0.76500;10.15;;UCB_0.6;0.74000;4;0.78000;11.15;;UCB_0.8;0.82500;0;0.72500;12.05;;UCB_1.4;0.67000;4;0.72000;13.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
87;MultiSBM_0.1;0.69500;2;0.69500;14.95;;MultiSBM_0.2;0.72500;3;0.75500;15.4;;MultiSBM_0.4;0.63000;4;0.67000;13.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.73000;0;0.71000;3.05;;O-MAB_0.1;0.75500;1;0.73500;7.4;;O-MAB_0.2;0.69500;4;0.76500;8.45;;O-MAB_0.4;0.87500;1;0.77500;12.45;;O-MAB_0.6;0.82000;0;0.74000;12.35;;O-MAB_0.8;0.72500;4;0.77500;13.9;;O-MAB_1.2;0.84000;1;0.73000;13.8;;UCB_0.1;0.75500;1;0.73500;6.8;;UCB_0.2;0.62000;4;0.74000;8.15;;UCB_0.4;0.82500;2;0.76500;10.25;;UCB_0.6;0.87500;0;0.75500;11.15;;UCB_0.8;0.67500;4;0.75500;12.25;;UCB_1.4;0.76000;2;0.71000;13.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
88;MultiSBM_0.1;0.70500;3;0.71500;15.1;;MultiSBM_0.2;0.65500;3;0.72500;15.55;;MultiSBM_0.4;0.49000;7;0.64000;14.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.68000;1;0.71000;3.1;;O-MAB_0.1;0.65500;3;0.73500;7.55;;O-MAB_0.2;0.69500;4;0.76500;8.65;;O-MAB_0.4;0.69000;5;0.78000;12.7;;O-MAB_0.6;0.73000;2;0.74000;12.45;;O-MAB_0.8;0.68500;4;0.75500;14.1;;O-MAB_1.2;0.69000;4;0.70000;14;;UCB_0.1;0.70500;2;0.73500;6.9;;UCB_0.2;0.64500;3;0.72500;8.3;;UCB_0.4;0.73500;4;0.77500;10.45;;UCB_0.6;0.73000;3;0.75000;11.3;;UCB_0.8;0.74500;2;0.73500;12.35;;UCB_1.4;0.70500;2;0.68500;13.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
89;MultiSBM_0.1;0.70500;3;0.71500;15.25;;MultiSBM_0.2;0.65500;3;0.72500;15.7;;MultiSBM_0.4;0.64000;4;0.64000;14.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.73000;0;0.71000;3.1;;O-MAB_0.1;0.70500;2;0.73500;7.65;;O-MAB_0.2;0.64500;5;0.76500;8.9;;O-MAB_0.4;0.79000;3;0.78000;12.85;;O-MAB_0.6;0.85000;0;0.75000;12.45;;O-MAB_0.8;0.81000;2;0.77000;14.2;;O-MAB_1.2;0.80500;2;0.70500;14.1;;UCB_0.1;0.75500;1;0.73500;6.95;;UCB_0.2;0.74000;1;0.73000;8.35;;UCB_0.4;0.74000;4;0.78000;10.65;;UCB_0.6;0.82500;1;0.75500;11.35;;UCB_0.8;0.71500;3;0.74500;12.5;;UCB_1.4;0.72000;2;0.73000;13.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
90;MultiSBM_0.1;0.69000;2;0.72000;15.35;;MultiSBM_0.2;0.64000;3;0.71000;15.85;;MultiSBM_0.4;0.59000;4;0.71000;14.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.68000;1;0.71000;3.15;;O-MAB_0.1;0.79000;0;0.73000;7.65;;O-MAB_0.2;0.66500;4;0.75500;9.1;;O-MAB_0.4;0.66000;5;0.77000;13.1;;O-MAB_0.6;0.84500;1;0.76500;12.5;;O-MAB_0.8;0.64000;6;0.78000;14.5;;O-MAB_1.2;0.88000;0;0.75000;14.1;;UCB_0.1;0.80500;0;0.73500;6.95;;UCB_0.2;0.69500;2;0.72500;8.45;;UCB_0.4;0.65500;6;0.78500;10.95;;UCB_0.6;0.88500;1;0.77500;11.4;;UCB_0.8;0.66000;4;0.74000;12.7;;UCB_1.4;0.77000;1;0.66000;13.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
91;MultiSBM_0.1;0.74000;1;0.72000;15.4;;MultiSBM_0.2;0.69000;2;0.71000;15.95;;MultiSBM_0.4;0.69000;2;0.71000;14.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.68000;1;0.71000;3.2;;O-MAB_0.1;0.70500;2;0.73500;7.75;;O-MAB_0.2;0.68000;4;0.76000;9.3;;O-MAB_0.4;0.59500;6;0.70500;13.4;;O-MAB_0.6;0.85500;2;0.78500;12.6;;O-MAB_0.8;0.69500;4;0.75500;14.7;;O-MAB_1.2;0.62500;6;0.77500;14.4;;UCB_0.1;0.70500;2;0.73500;7.05;;UCB_0.2;0.72000;2;0.74000;8.55;;UCB_0.4;0.70500;4;0.76500;11.15;;UCB_0.6;0.85000;2;0.78000;11.5;;UCB_0.8;0.71000;3;0.72000;12.85;;UCB_1.4;0.59500;6;0.69500;14.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
92;MultiSBM_0.1;0.85000;0;0.75000;15.4;;MultiSBM_0.2;0.65000;2;0.70000;16.05;;MultiSBM_0.4;0.74000;0;0.69000;14.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.71500;0;0.70500;3.2;;O-MAB_0.1;0.75500;1;0.73500;7.8;;O-MAB_0.2;0.79500;2;0.76500;9.4;;O-MAB_0.4;0.87000;0;0.75000;13.4;;O-MAB_0.6;0.70500;5;0.75500;12.85;;O-MAB_0.8;0.75500;3;0.76500;14.85;;O-MAB_1.2;0.77500;3;0.74500;14.55;;UCB_0.1;0.75500;1;0.73500;7.1;;UCB_0.2;0.70500;2;0.73500;8.65;;UCB_0.4;0.87000;1;0.77000;11.2;;UCB_0.6;0.70500;5;0.78500;11.75;;UCB_0.8;0.74000;2;0.73000;12.95;;UCB_1.4;0.62500;5;0.72500;14.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
93;MultiSBM_0.1;0.75000;2;0.75000;15.5;;MultiSBM_0.2;0.70000;1;0.70000;16.1;;MultiSBM_0.4;0.69000;1;0.69000;14.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.61000;3;0.69000;3.35;;O-MAB_0.1;0.70500;2;0.73500;7.9;;O-MAB_0.2;0.77500;2;0.75500;9.5;;O-MAB_0.4;0.72500;4;0.77500;13.6;;O-MAB_0.6;0.80500;2;0.73500;12.95;;O-MAB_0.8;0.77500;2;0.75500;14.95;;O-MAB_1.2;0.74500;3;0.72500;14.7;;UCB_0.1;0.64000;3;0.72000;7.25;;UCB_0.2;0.70000;2;0.73000;8.75;;UCB_0.4;0.74000;4;0.78000;11.4;;UCB_0.6;0.77000;2;0.75000;11.85;;UCB_0.8;0.72500;3;0.75500;13.1;;UCB_1.4;0.65000;3;0.69000;14.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
94;MultiSBM_0.1;0.76500;0;0.71500;15.5;;MultiSBM_0.2;0.75000;0;0.69000;16.1;;MultiSBM_0.4;0.74500;2;0.67500;14.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.71500;0;0.70500;3.35;;O-MAB_0.1;0.75500;1;0.73500;7.95;;O-MAB_0.2;0.79500;2;0.76500;9.6;;O-MAB_0.4;0.80500;2;0.76500;13.7;;O-MAB_0.6;0.88500;0;0.72500;12.95;;O-MAB_0.8;0.87500;0;0.75500;14.95;;O-MAB_1.2;0.91000;0;0.77000;14.7;;UCB_0.1;0.72500;1;0.70500;7.3;;UCB_0.2;0.82000;0;0.74000;8.75;;UCB_0.4;0.83500;2;0.77500;11.5;;UCB_0.6;0.77000;2;0.74000;11.95;;UCB_0.8;0.79500;2;0.69500;13.2;;UCB_1.4;0.70500;2;0.65500;14.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
95;MultiSBM_0.1;0.71500;1;0.71500;15.55;;MultiSBM_0.2;0.70000;1;0.69000;16.15;;MultiSBM_0.4;0.59500;5;0.67500;15.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.69000;2;0.67000;3.45;;O-MAB_0.1;0.70500;2;0.73500;8.05;;O-MAB_0.2;0.84500;1;0.76500;9.65;;O-MAB_0.4;0.74500;3;0.76500;13.85;;O-MAB_0.6;0.86000;1;0.74000;13;;O-MAB_0.8;0.75500;3;0.76500;15.1;;O-MAB_1.2;0.88500;2;0.76500;14.8;;UCB_0.1;0.80000;0;0.73000;7.3;;UCB_0.2;0.81000;0;0.73000;8.75;;UCB_0.4;0.81000;2;0.76000;11.6;;UCB_0.6;0.86000;0;0.75000;11.95;;UCB_0.8;0.68500;4;0.75500;13.4;;UCB_1.4;0.71000;1;0.71000;14.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
96;MultiSBM_0.1;0.77500;1;0.73500;15.6;;MultiSBM_0.2;0.63500;3;0.71500;16.3;;MultiSBM_0.4;0.66000;2;0.61000;15.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.76000;0;0.72000;3.45;;O-MAB_0.1;0.75500;1;0.73500;8.1;;O-MAB_0.2;0.79500;2;0.76500;9.75;;O-MAB_0.4;0.81000;2;0.77000;13.95;;O-MAB_0.6;0.67000;6;0.70000;13.3;;O-MAB_0.8;0.83500;2;0.77500;15.2;;O-MAB_1.2;0.90000;1;0.78000;14.85;;UCB_0.1;0.70000;2;0.73000;7.4;;UCB_0.2;0.72000;2;0.74000;8.85;;UCB_0.4;0.87500;1;0.77500;11.65;;UCB_0.6;0.84000;2;0.78000;12.05;;UCB_0.8;0.79000;1;0.74000;13.45;;UCB_1.4;0.58500;6;0.66500;14.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
97;MultiSBM_0.1;0.67500;3;0.73500;15.75;;MultiSBM_0.2;0.68500;2;0.71500;16.4;;MultiSBM_0.4;0.51000;5;0.61000;15.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.71500;0;0.70500;3.45;;O-MAB_0.1;0.75500;1;0.73500;8.15;;O-MAB_0.2;0.84500;1;0.76500;9.8;;O-MAB_0.4;0.66000;5;0.77000;14.2;;O-MAB_0.6;0.71000;4;0.77000;13.5;;O-MAB_0.8;0.72000;5;0.79000;15.45;;O-MAB_1.2;0.80000;3;0.78000;15;;UCB_0.1;0.80500;0;0.73500;7.4;;UCB_0.2;0.77000;1;0.74000;8.9;;UCB_0.4;0.59000;7;0.78000;12;;UCB_0.6;0.73000;4;0.77000;12.25;;UCB_0.8;0.69500;3;0.70500;13.6;;UCB_1.4;0.68500;3;0.73500;15.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
98;MultiSBM_0.1;0.69000;2;0.72000;15.85;;MultiSBM_0.2;0.70000;2;0.68000;16.5;;MultiSBM_0.4;0.69500;3;0.67500;15.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.66500;1;0.70500;3.5;;O-MAB_0.1;0.60500;4;0.73500;8.35;;O-MAB_0.2;0.79500;2;0.76500;9.9;;O-MAB_0.4;0.76000;3;0.77000;14.35;;O-MAB_0.6;0.76000;3;0.74000;13.65;;O-MAB_0.8;0.89000;1;0.78000;15.5;;O-MAB_1.2;0.84000;2;0.75000;15.1;;UCB_0.1;0.60500;4;0.73500;7.6;;UCB_0.2;0.82000;0;0.74000;8.9;;UCB_0.4;0.77500;3;0.77500;12.15;;UCB_0.6;0.80500;2;0.73500;12.35;;UCB_0.8;0.85000;1;0.73000;13.65;;UCB_1.4;0.76500;1;0.71500;15.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
99;MultiSBM_0.1;0.74000;1;0.72000;15.9;;MultiSBM_0.2;0.75000;1;0.68000;16.55;;MultiSBM_0.4;0.69500;3;0.67500;15.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.66500;1;0.70500;3.55;;O-MAB_0.1;0.80500;0;0.73500;8.35;;O-MAB_0.2;0.49500;8;0.76500;10.3;;O-MAB_0.4;0.81000;2;0.77000;14.45;;O-MAB_0.6;0.71000;4;0.74000;13.85;;O-MAB_0.8;0.82500;2;0.77500;15.6;;O-MAB_1.2;0.72000;5;0.76000;15.35;;UCB_0.1;0.80500;0;0.73500;7.6;;UCB_0.2;0.72000;2;0.74000;9;;UCB_0.4;0.77000;3;0.77000;12.3;;UCB_0.6;0.74500;3;0.75500;12.5;;UCB_0.8;0.79000;3;0.78000;13.8;;UCB_1.4;0.79000;2;0.73000;15.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
100;MultiSBM_0.1;0.71500;2;0.73500;16;;MultiSBM_0.2;0.68500;3;0.73500;16.7;;MultiSBM_0.4;0.67000;2;0.61000;15.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.65500;3;0.73500;8.5;;O-MAB_0.2;0.74500;3;0.76500;10.45;;O-MAB_0.4;0.84000;2;0.75000;14.55;;O-MAB_0.6;0.72500;4;0.74500;14.05;;O-MAB_0.8;0.77000;4;0.73000;15.8;;O-MAB_1.2;0.82000;2;0.74000;15.45;;UCB_0.1;0.70500;2;0.73500;7.7;;UCB_0.2;0.67000;3;0.74000;9.15;;UCB_0.4;0.82000;2;0.74000;12.4;;UCB_0.6;0.71000;4;0.74000;12.7;;UCB_0.8;0.79500;2;0.75500;13.9;;UCB_1.4;0.56000;6;0.71000;15.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
101;MultiSBM_0.1;0.81500;0;0.73500;16;;MultiSBM_0.2;0.83500;0;0.73500;16.7;;MultiSBM_0.4;0.62000;3;0.61000;16.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.80500;0;0.73500;8.5;;O-MAB_0.2;0.81500;1;0.75500;10.5;;O-MAB_0.4;0.89000;1;0.78000;14.6;;O-MAB_0.6;0.77500;3;0.77500;14.2;;O-MAB_0.8;0.75500;4;0.72500;16;;O-MAB_1.2;0.88000;1;0.77000;15.5;;UCB_0.1;0.80000;0;0.73000;7.7;;UCB_0.2;0.80500;0;0.73500;9.15;;UCB_0.4;0.78500;3;0.71500;12.55;;UCB_0.6;0.75000;3;0.76000;12.85;;UCB_0.8;0.72000;4;0.77000;14.1;;UCB_1.4;0.66500;2;0.63500;15.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
102;MultiSBM_0.1;0.73000;1;0.72000;16.05;;MultiSBM_0.2;0.50000;6;0.72000;17;;MultiSBM_0.4;0.53500;7;0.69500;16.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.75500;1;0.73500;8.55;;O-MAB_0.2;0.59500;6;0.76500;10.8;;O-MAB_0.4;0.65500;6;0.78500;14.9;;O-MAB_0.6;0.81000;2;0.77000;14.3;;O-MAB_0.8;0.77500;3;0.71500;16.15;;O-MAB_1.2;0.74000;4;0.75000;15.7;;UCB_0.1;0.75500;1;0.73500;7.75;;UCB_0.2;0.55000;5;0.73000;9.4;;UCB_0.4;0.68500;5;0.74500;12.8;;UCB_0.6;0.68500;4;0.75500;13.05;;UCB_0.8;0.80500;2;0.73500;14.2;;UCB_1.4;0.78000;1;0.67000;15.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
103;MultiSBM_0.1;0.78000;0;0.72000;16.05;;MultiSBM_0.2;0.80000;0;0.72000;17;;MultiSBM_0.4;0.73500;3;0.69500;16.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.80500;0;0.73500;8.55;;O-MAB_0.2;0.78000;2;0.76000;10.9;;O-MAB_0.4;0.76000;3;0.77000;15.05;;O-MAB_0.6;0.79000;3;0.75000;14.45;;O-MAB_0.8;0.83500;2;0.77500;16.25;;O-MAB_1.2;0.62000;6;0.77000;16;;UCB_0.1;0.80500;0;0.73500;7.75;;UCB_0.2;0.75500;1;0.73500;9.45;;UCB_0.4;0.76000;3;0.76000;12.95;;UCB_0.6;0.81000;2;0.74000;13.15;;UCB_0.8;0.78000;2;0.75000;14.3;;UCB_1.4;0.72500;3;0.72500;15.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
104;MultiSBM_0.1;0.72000;2;0.74000;16.15;;MultiSBM_0.2;0.73500;1;0.71500;17.05;;MultiSBM_0.4;0.73500;2;0.67500;16.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.75500;1;0.73500;8.6;;O-MAB_0.2;0.84500;1;0.76500;10.95;;O-MAB_0.4;0.72500;4;0.77500;15.25;;O-MAB_0.6;0.85500;2;0.78500;14.55;;O-MAB_0.8;0.92000;1;0.79000;16.3;;O-MAB_1.2;0.79500;1;0.70500;16.05;;UCB_0.1;0.70500;2;0.73500;7.85;;UCB_0.2;0.70500;2;0.73500;9.55;;UCB_0.4;0.67000;5;0.77000;13.2;;UCB_0.6;0.87000;1;0.74000;13.2;;UCB_0.8;0.82000;1;0.75000;14.35;;UCB_1.4;0.76000;1;0.66000;15.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
105;MultiSBM_0.1;0.72000;2;0.74000;16.25;;MultiSBM_0.2;0.68500;2;0.71500;17.15;;MultiSBM_0.4;0.68500;3;0.67500;16.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.75500;1;0.73500;8.65;;O-MAB_0.2;0.64500;5;0.76500;11.2;;O-MAB_0.4;0.67500;5;0.77500;15.5;;O-MAB_0.6;0.74000;4;0.78000;14.75;;O-MAB_0.8;0.78500;4;0.79500;16.5;;O-MAB_1.2;0.85500;1;0.76500;16.1;;UCB_0.1;0.75500;1;0.73500;7.9;;UCB_0.2;0.65500;3;0.73500;9.7;;UCB_0.4;0.65500;6;0.75500;13.5;;UCB_0.6;0.71000;5;0.75000;13.45;;UCB_0.8;0.76000;2;0.74000;14.45;;UCB_1.4;0.67500;3;0.69500;16.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
106;MultiSBM_0.1;0.71500;2;0.73500;16.35;;MultiSBM_0.2;0.69000;2;0.72000;17.25;;MultiSBM_0.4;0.65000;3;0.66000;16.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.75500;1;0.73500;8.7;;O-MAB_0.2;0.78000;2;0.76000;11.3;;O-MAB_0.4;0.75500;3;0.76500;15.65;;O-MAB_0.6;0.62000;6;0.77000;15.05;;O-MAB_0.8;0.75000;4;0.75000;16.7;;O-MAB_1.2;0.77000;3;0.77000;16.25;;UCB_0.1;0.70500;2;0.73500;8;;UCB_0.2;0.75500;1;0.73500;9.75;;UCB_0.4;0.77500;3;0.77500;13.65;;UCB_0.6;0.59000;7;0.75000;13.8;;UCB_0.8;0.73500;3;0.75500;14.6;;UCB_1.4;0.82500;2;0.68500;16.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
107;MultiSBM_0.1;0.81500;0;0.73500;16.35;;MultiSBM_0.2;0.74000;1;0.72000;17.3;;MultiSBM_0.4;0.70000;2;0.66000;17.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.70500;2;0.73500;8.8;;O-MAB_0.2;0.76500;2;0.75500;11.4;;O-MAB_0.4;0.76000;3;0.77000;15.8;;O-MAB_0.6;0.76000;3;0.74000;15.2;;O-MAB_0.8;0.80500;3;0.78500;16.85;;O-MAB_1.2;0.65000;5;0.76000;16.5;;UCB_0.1;0.70500;2;0.73500;8.1;;UCB_0.2;0.75000;1;0.73000;9.8;;UCB_0.4;0.75500;3;0.76500;13.8;;UCB_0.6;0.72000;4;0.71000;14;;UCB_0.8;0.73500;3;0.75500;14.75;;UCB_1.4;0.74500;3;0.69500;16.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
108;MultiSBM_0.1;0.78000;1;0.73000;16.4;;MultiSBM_0.2;0.69000;3;0.71000;17.45;;MultiSBM_0.4;0.58500;5;0.61500;17.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.75500;1;0.73500;8.85;;O-MAB_0.2;0.79500;2;0.76500;11.5;;O-MAB_0.4;0.76000;3;0.77000;15.95;;O-MAB_0.6;0.80500;2;0.76500;15.3;;O-MAB_0.8;0.73500;4;0.77500;17.05;;O-MAB_1.2;0.77000;3;0.74000;16.65;;UCB_0.1;0.80500;0;0.73500;8.1;;UCB_0.2;0.72500;1;0.70500;9.85;;UCB_0.4;0.75000;4;0.78000;14;;UCB_0.6;0.71000;4;0.74000;14.2;;UCB_0.8;0.75000;3;0.76000;14.9;;UCB_1.4;0.83000;1;0.75000;16.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
109;MultiSBM_0.1;0.68000;3;0.73000;16.55;;MultiSBM_0.2;0.64000;4;0.71000;17.65;;MultiSBM_0.4;0.63500;4;0.61500;17.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;8.85;;O-MAB_0.2;0.69500;4;0.76500;11.7;;O-MAB_0.4;0.90500;1;0.78500;16;;O-MAB_0.6;0.70500;5;0.78500;15.55;;O-MAB_0.8;0.68000;4;0.75000;17.25;;O-MAB_1.2;0.77500;3;0.71500;16.8;;UCB_0.1;0.80500;0;0.73500;8.1;;UCB_0.2;0.70500;2;0.73500;9.95;;UCB_0.4;0.88500;1;0.77500;14.05;;UCB_0.6;0.64000;5;0.72000;14.45;;UCB_0.8;0.64500;5;0.75500;15.15;;UCB_1.4;0.79000;3;0.78000;16.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
110;MultiSBM_0.1;0.77500;1;0.73500;16.6;;MultiSBM_0.2;0.84500;0;0.73500;17.65;;MultiSBM_0.4;0.67000;4;0.72000;17.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;8.85;;O-MAB_0.2;0.89500;0;0.76500;11.7;;O-MAB_0.4;0.65500;6;0.78500;16.3;;O-MAB_0.6;0.87500;1;0.77500;15.6;;O-MAB_0.8;0.80000;1;0.75000;17.3;;O-MAB_1.2;0.67000;5;0.71000;17.05;;UCB_0.1;0.80500;0;0.73500;8.1;;UCB_0.2;0.77500;0;0.71500;9.95;;UCB_0.4;0.68500;5;0.77500;14.3;;UCB_0.6;0.84000;1;0.75000;14.5;;UCB_0.8;0.82500;1;0.75500;15.2;;UCB_1.4;0.79500;2;0.75500;16.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
111;MultiSBM_0.1;0.82500;0;0.73500;16.6;;MultiSBM_0.2;0.69500;3;0.73500;17.8;;MultiSBM_0.4;0.87000;0;0.72000;17.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;8.85;;O-MAB_0.2;0.79500;2;0.76500;11.8;;O-MAB_0.4;0.89500;0;0.76500;16.3;;O-MAB_0.6;0.87500;1;0.77500;15.65;;O-MAB_0.8;0.78500;3;0.77500;17.45;;O-MAB_1.2;0.74500;3;0.70500;17.2;;UCB_0.1;0.80000;0;0.73000;8.1;;UCB_0.2;0.72000;2;0.74000;10.05;;UCB_0.4;0.90000;0;0.76000;14.3;;UCB_0.6;0.87500;1;0.77500;14.55;;UCB_0.8;0.76000;3;0.73000;15.35;;UCB_1.4;0.88000;0;0.75000;16.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
112;MultiSBM_0.1;0.80000;1;0.75000;16.65;;MultiSBM_0.2;0.77500;1;0.72500;17.85;;MultiSBM_0.4;0.71000;2;0.64000;17.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;8.95;;O-MAB_0.2;0.84500;1;0.76500;11.85;;O-MAB_0.4;0.75500;3;0.76500;16.45;;O-MAB_0.6;0.87500;1;0.77500;15.7;;O-MAB_0.8;0.65500;6;0.78500;17.75;;O-MAB_1.2;0.78500;2;0.72500;17.3;;UCB_0.1;0.65500;3;0.73500;8.25;;UCB_0.2;0.75000;1;0.73000;10.1;;UCB_0.4;0.65500;6;0.75500;14.6;;UCB_0.6;0.83500;2;0.74500;14.65;;UCB_0.8;0.72000;3;0.75000;15.5;;UCB_1.4;0.79500;2;0.75500;16.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
113;MultiSBM_0.1;0.80000;1;0.75000;16.7;;MultiSBM_0.2;0.77500;1;0.72500;17.9;;MultiSBM_0.4;0.71000;2;0.64000;17.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;9.05;;O-MAB_0.2;0.74500;3;0.76500;12;;O-MAB_0.4;0.87500;1;0.77500;16.5;;O-MAB_0.6;0.57000;7;0.77000;16.05;;O-MAB_0.8;0.61500;5;0.74500;18;;O-MAB_1.2;0.77000;3;0.77000;17.45;;UCB_0.1;0.72000;2;0.74000;8.35;;UCB_0.2;0.71000;2;0.73000;10.2;;UCB_0.4;0.82500;2;0.77500;14.7;;UCB_0.6;0.65500;6;0.78500;14.95;;UCB_0.8;0.63000;4;0.73000;15.7;;UCB_1.4;0.82500;1;0.74500;16.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
114;MultiSBM_0.1;0.72500;2;0.73500;16.8;;MultiSBM_0.2;0.71000;3;0.74000;18.05;;MultiSBM_0.4;0.66000;4;0.62000;18.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;9.1;;O-MAB_0.2;0.64500;5;0.76500;12.25;;O-MAB_0.4;0.85500;2;0.78500;16.6;;O-MAB_0.6;0.74000;4;0.78000;16.25;;O-MAB_0.8;0.75000;2;0.75000;18.1;;O-MAB_1.2;0.64000;5;0.73000;17.7;;UCB_0.1;0.82000;0;0.74000;8.35;;UCB_0.2;0.65500;3;0.73500;10.35;;UCB_0.4;0.75500;3;0.76500;14.85;;UCB_0.6;0.71500;3;0.74500;15.1;;UCB_0.8;0.71000;3;0.75000;15.85;;UCB_1.4;0.76500;2;0.71500;16.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
115;MultiSBM_0.1;0.72500;2;0.73500;16.9;;MultiSBM_0.2;0.71000;3;0.74000;18.2;;MultiSBM_0.4;0.61000;5;0.62000;18.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;9.2;;O-MAB_0.2;0.64500;5;0.76500;12.5;;O-MAB_0.4;0.90500;1;0.78500;16.65;;O-MAB_0.6;0.89000;1;0.78000;16.3;;O-MAB_0.8;0.76500;2;0.75500;18.2;;O-MAB_1.2;0.60500;5;0.74500;17.95;;UCB_0.1;0.72000;2;0.74000;8.45;;UCB_0.2;0.70000;2;0.73000;10.45;;UCB_0.4;0.83500;1;0.75500;14.9;;UCB_0.6;0.69500;4;0.75500;15.3;;UCB_0.8;0.75000;2;0.74000;15.95;;UCB_1.4;0.82500;1;0.72500;16.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
116;MultiSBM_0.1;0.82000;0;0.74000;16.9;;MultiSBM_0.2;0.71000;3;0.72000;18.35;;MultiSBM_0.4;0.68500;3;0.70500;18.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;9.25;;O-MAB_0.2;0.83000;1;0.76000;12.55;;O-MAB_0.4;0.82000;3;0.79000;16.8;;O-MAB_0.6;0.73000;4;0.77000;16.5;;O-MAB_0.8;0.66000;5;0.77000;18.45;;O-MAB_1.2;0.85500;0;0.74500;17.95;;UCB_0.1;0.77000;1;0.74000;8.5;;UCB_0.2;0.70500;2;0.73500;10.55;;UCB_0.4;0.76500;3;0.76500;15.05;;UCB_0.6;0.67500;4;0.72500;15.5;;UCB_0.8;0.69000;4;0.76000;16.15;;UCB_1.4;0.67500;4;0.65500;17.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
117;MultiSBM_0.1;0.67000;3;0.74000;17.05;;MultiSBM_0.2;0.66000;4;0.72000;18.55;;MultiSBM_0.4;0.68500;3;0.70500;18.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;9.35;;O-MAB_0.2;0.79500;2;0.76500;12.65;;O-MAB_0.4;0.69000;5;0.78000;17.05;;O-MAB_0.6;0.72500;4;0.74500;16.7;;O-MAB_0.8;0.75500;4;0.75500;18.65;;O-MAB_1.2;0.80500;3;0.78500;18.1;;UCB_0.1;0.72000;2;0.74000;8.6;;UCB_0.2;0.69000;2;0.73000;10.65;;UCB_0.4;0.62500;6;0.77500;15.35;;UCB_0.6;0.81000;1;0.75000;15.55;;UCB_0.8;0.66500;4;0.71500;16.35;;UCB_1.4;0.66500;3;0.69500;17.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
118;MultiSBM_0.1;0.73000;2;0.74000;17.15;;MultiSBM_0.2;0.83000;0;0.73000;18.55;;MultiSBM_0.4;0.61000;5;0.62000;18.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;9.4;;O-MAB_0.2;0.79500;2;0.76500;12.75;;O-MAB_0.4;0.77500;3;0.74500;17.2;;O-MAB_0.6;0.67500;5;0.74500;16.95;;O-MAB_0.8;0.88000;1;0.74000;18.7;;O-MAB_1.2;0.81500;2;0.76500;18.2;;UCB_0.1;0.77000;1;0.74000;8.65;;UCB_0.2;0.77000;1;0.71000;10.7;;UCB_0.4;0.78500;2;0.72500;15.45;;UCB_0.6;0.79000;3;0.78000;15.7;;UCB_0.8;0.86000;0;0.75000;16.35;;UCB_1.4;0.69500;4;0.72500;17.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
119;MultiSBM_0.1;0.78000;1;0.74000;17.2;;MultiSBM_0.2;0.73000;2;0.73000;18.65;;MultiSBM_0.4;0.51000;7;0.62000;19.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;9.45;;O-MAB_0.2;0.79500;2;0.76500;12.85;;O-MAB_0.4;0.64000;6;0.78000;17.5;;O-MAB_0.6;0.67500;5;0.74500;17.2;;O-MAB_0.8;0.78000;3;0.77000;18.85;;O-MAB_1.2;0.84500;1;0.76500;18.25;;UCB_0.1;0.77000;1;0.74000;8.7;;UCB_0.2;0.77000;1;0.74000;10.75;;UCB_0.4;0.60000;6;0.73000;15.75;;UCB_0.6;0.61000;6;0.76000;16;;UCB_0.8;0.78000;2;0.75000;16.45;;UCB_1.4;0.69500;3;0.74500;17.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
120;MultiSBM_0.1;0.66000;3;0.73000;17.35;;MultiSBM_0.2;0.83500;0;0.73500;18.65;;MultiSBM_0.4;0.79000;0;0.72000;19.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.67000;3;0.74000;9.6;;O-MAB_0.2;0.79500;2;0.76500;12.95;;O-MAB_0.4;0.84000;2;0.78000;17.6;;O-MAB_0.6;0.82500;2;0.74500;17.3;;O-MAB_0.8;0.60500;7;0.75500;19.2;;O-MAB_1.2;0.78500;3;0.77500;18.4;;UCB_0.1;0.67000;3;0.74000;8.85;;UCB_0.2;0.75500;1;0.73500;10.8;;UCB_0.4;0.79500;1;0.74500;15.8;;UCB_0.6;0.84000;1;0.76000;16.05;;UCB_0.8;0.58500;6;0.75500;16.75;;UCB_1.4;0.61000;4;0.69000;17.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
121;MultiSBM_0.1;0.81000;0;0.73000;17.35;;MultiSBM_0.2;0.78500;1;0.73500;18.7;;MultiSBM_0.4;0.79000;0;0.72000;19.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;9.6;;O-MAB_0.2;0.84500;1;0.76500;13;;O-MAB_0.4;0.82000;2;0.77000;17.7;;O-MAB_0.6;0.89000;1;0.78000;17.35;;O-MAB_0.8;0.84500;1;0.73500;19.25;;O-MAB_1.2;0.83500;1;0.75500;18.45;;UCB_0.1;0.82000;0;0.74000;8.85;;UCB_0.2;0.80000;0;0.73000;10.8;;UCB_0.4;0.90500;0;0.76500;15.8;;UCB_0.6;0.84000;1;0.76000;16.1;;UCB_0.8;0.77500;1;0.72500;16.8;;UCB_1.4;0.70000;2;0.72000;17.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
122;MultiSBM_0.1;0.74500;1;0.72500;17.4;;MultiSBM_0.2;0.71000;3;0.74000;18.85;;MultiSBM_0.4;0.78500;1;0.73500;19.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;9.65;;O-MAB_0.2;0.69500;4;0.76500;13.2;;O-MAB_0.4;0.92500;0;0.77500;17.7;;O-MAB_0.6;0.83500;2;0.77500;17.45;;O-MAB_0.8;0.65500;5;0.70500;19.5;;O-MAB_1.2;0.77500;3;0.77500;18.6;;UCB_0.1;0.77000;1;0.74000;8.9;;UCB_0.2;0.75500;1;0.73500;10.85;;UCB_0.4;0.86500;1;0.76500;15.85;;UCB_0.6;0.80500;2;0.76500;16.2;;UCB_0.8;0.68000;4;0.69000;17;;UCB_1.4;0.78000;1;0.73000;17.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
123;MultiSBM_0.1;0.79500;0;0.72500;17.4;;MultiSBM_0.2;0.81000;1;0.74000;18.9;;MultiSBM_0.4;0.68500;3;0.73500;19.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;9.7;;O-MAB_0.2;0.74500;3;0.76500;13.35;;O-MAB_0.4;0.57500;7;0.77500;18.05;;O-MAB_0.6;0.79000;3;0.78000;17.6;;O-MAB_0.8;0.81000;2;0.68000;19.6;;O-MAB_1.2;0.70500;5;0.78500;18.85;;UCB_0.1;0.77000;1;0.74000;8.95;;UCB_0.2;0.72000;2;0.74000;10.95;;UCB_0.4;0.67500;5;0.77500;16.1;;UCB_0.6;0.70000;5;0.78000;16.45;;UCB_0.8;0.84500;0;0.74500;17;;UCB_1.4;0.70000;4;0.73000;18.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
124;MultiSBM_0.1;0.79000;1;0.68000;17.45;;MultiSBM_0.2;0.77500;2;0.71500;19;;MultiSBM_0.4;0.76500;0;0.70500;19.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;9.7;;O-MAB_0.2;0.84500;1;0.76500;13.4;;O-MAB_0.4;0.84000;2;0.78000;18.15;;O-MAB_0.6;0.83500;2;0.77500;17.7;;O-MAB_0.8;0.79000;3;0.75000;19.75;;O-MAB_1.2;0.51500;8;0.70500;19.25;;UCB_0.1;0.82000;0;0.74000;8.95;;UCB_0.2;0.82000;0;0.74000;10.95;;UCB_0.4;0.79000;2;0.76000;16.2;;UCB_0.6;0.77500;3;0.73500;16.6;;UCB_0.8;0.80500;2;0.76500;17.1;;UCB_1.4;0.71000;2;0.69000;18.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
125;MultiSBM_0.1;0.59000;5;0.68000;17.7;;MultiSBM_0.2;0.82500;1;0.71500;19.05;;MultiSBM_0.4;0.76500;0;0.70500;19.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;9.75;;O-MAB_0.2;0.79500;2;0.76500;13.5;;O-MAB_0.4;0.87000;2;0.79000;18.25;;O-MAB_0.6;0.75500;4;0.78500;17.9;;O-MAB_0.8;0.87500;1;0.74500;19.8;;O-MAB_1.2;0.74000;2;0.71000;19.35;;UCB_0.1;0.77000;1;0.74000;9;;UCB_0.2;0.72000;2;0.74000;11.05;;UCB_0.4;0.77500;3;0.74500;16.35;;UCB_0.6;0.82000;2;0.77000;16.7;;UCB_0.8;0.95500;0;0.78500;17.1;;UCB_1.4;0.73500;2;0.72500;18.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
126;MultiSBM_0.1;0.63500;4;0.74500;17.9;;MultiSBM_0.2;0.84000;0;0.74000;19.05;;MultiSBM_0.4;0.80000;1;0.71000;19.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;9.85;;O-MAB_0.2;0.69500;4;0.76500;13.7;;O-MAB_0.4;0.82000;3;0.79000;18.4;;O-MAB_0.6;0.75500;4;0.75500;18.1;;O-MAB_0.8;0.90500;1;0.78500;19.85;;O-MAB_1.2;0.79500;1;0.74500;19.4;;UCB_0.1;0.67000;3;0.74000;9.15;;UCB_0.2;0.77000;1;0.74000;11.1;;UCB_0.4;0.85500;1;0.76500;16.4;;UCB_0.6;0.85500;1;0.76500;16.75;;UCB_0.8;0.90000;1;0.78000;17.15;;UCB_1.4;0.70000;3;0.71000;18.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
127;MultiSBM_0.1;0.78500;1;0.74500;17.95;;MultiSBM_0.2;0.69000;3;0.74000;19.2;;MultiSBM_0.4;0.75000;2;0.71000;19.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;9.95;;O-MAB_0.2;0.59500;6;0.76500;14;;O-MAB_0.4;0.77500;3;0.77500;18.55;;O-MAB_0.6;0.85500;2;0.78500;18.2;;O-MAB_0.8;0.87000;2;0.79000;19.95;;O-MAB_1.2;0.65000;5;0.70000;19.65;;UCB_0.1;0.77000;1;0.74000;9.2;;UCB_0.2;0.67000;3;0.74000;11.25;;UCB_0.4;0.75500;4;0.78500;16.6;;UCB_0.6;0.88500;1;0.77500;16.8;;UCB_0.8;0.88000;1;0.77000;17.2;;UCB_1.4;0.78500;2;0.72500;18.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
128;MultiSBM_0.1;0.75000;2;0.72000;18.05;;MultiSBM_0.2;0.73500;3;0.75500;19.35;;MultiSBM_0.4;0.82000;1;0.72000;19.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;9.95;;O-MAB_0.2;0.79500;2;0.76500;14.1;;O-MAB_0.4;0.85500;2;0.75500;18.65;;O-MAB_0.6;0.82000;3;0.79000;18.35;;O-MAB_0.8;0.81500;3;0.78500;20.1;;O-MAB_1.2;0.71500;3;0.75500;19.8;;UCB_0.1;0.77000;1;0.74000;9.25;;UCB_0.2;0.74000;1;0.73000;11.3;;UCB_0.4;0.83000;2;0.74000;16.7;;UCB_0.6;0.77500;3;0.77500;16.95;;UCB_0.8;0.78500;3;0.77500;17.35;;UCB_1.4;0.75000;2;0.68000;18.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
129;MultiSBM_0.1;0.65000;4;0.72000;18.25;;MultiSBM_0.2;0.83500;1;0.75500;19.4;;MultiSBM_0.4;0.77000;2;0.72000;19.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.67000;3;0.74000;10.1;;O-MAB_0.2;0.83000;1;0.76000;14.15;;O-MAB_0.4;0.80500;3;0.78500;18.8;;O-MAB_0.6;0.70500;5;0.78500;18.6;;O-MAB_0.8;0.70000;5;0.78000;20.35;;O-MAB_1.2;0.69500;3;0.73500;19.95;;UCB_0.1;0.62000;4;0.74000;9.45;;UCB_0.2;0.72000;2;0.74000;11.4;;UCB_0.4;0.81000;2;0.77000;16.8;;UCB_0.6;0.73500;3;0.75500;17.1;;UCB_0.8;0.68000;5;0.77000;17.6;;UCB_1.4;0.69500;3;0.64500;18.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
130;MultiSBM_0.1;0.64500;4;0.71500;18.45;;MultiSBM_0.2;0.66500;3;0.72500;19.55;;MultiSBM_0.4;0.68500;2;0.71500;19.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.65500;3;0.73500;10.25;;O-MAB_0.2;0.79500;2;0.76500;14.25;;O-MAB_0.4;0.63500;6;0.74500;19.1;;O-MAB_0.6;0.74000;4;0.75000;18.8;;O-MAB_0.8;0.89000;1;0.78000;20.4;;O-MAB_1.2;0.80500;2;0.76500;20.05;;UCB_0.1;0.70500;2;0.73500;9.55;;UCB_0.2;0.65500;3;0.73500;11.55;;UCB_0.4;0.65000;5;0.76000;17.05;;UCB_0.6;0.83000;2;0.77000;17.2;;UCB_0.8;0.87500;0;0.74500;17.6;;UCB_1.4;0.72000;4;0.74000;19.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
131;MultiSBM_0.1;0.69500;3;0.71500;18.6;;MultiSBM_0.2;0.76500;1;0.72500;19.6;;MultiSBM_0.4;0.73500;1;0.71500;19.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;10.25;;O-MAB_0.2;0.79500;2;0.76500;14.35;;O-MAB_0.4;0.74000;3;0.76000;19.25;;O-MAB_0.6;0.82000;2;0.77000;18.9;;O-MAB_0.8;0.69000;5;0.78000;20.65;;O-MAB_1.2;0.65500;5;0.76500;20.3;;UCB_0.1;0.82000;0;0.74000;9.55;;UCB_0.2;0.77000;1;0.74000;11.6;;UCB_0.4;0.72500;3;0.75500;17.2;;UCB_0.6;0.87000;2;0.79000;17.3;;UCB_0.8;0.71000;4;0.77000;17.8;;UCB_1.4;0.72000;2;0.72000;19.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
132;MultiSBM_0.1;0.64500;4;0.74500;18.8;;MultiSBM_0.2;0.73000;2;0.74000;19.7;;MultiSBM_0.4;0.74500;2;0.73500;20;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.67000;3;0.74000;10.4;;O-MAB_0.2;0.79500;2;0.76500;14.45;;O-MAB_0.4;0.80500;3;0.75500;19.4;;O-MAB_0.6;0.80500;3;0.78500;19.05;;O-MAB_0.8;0.59000;7;0.75000;21;;O-MAB_1.2;0.82500;1;0.75500;20.35;;UCB_0.1;0.72000;2;0.74000;9.65;;UCB_0.2;0.80000;1;0.75000;11.65;;UCB_0.4;0.85500;2;0.78500;17.3;;UCB_0.6;0.73000;4;0.77000;17.5;;UCB_0.8;0.63500;6;0.77500;18.1;;UCB_1.4;0.80000;2;0.70000;19.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
133;MultiSBM_0.1;0.74500;2;0.74500;18.9;;MultiSBM_0.2;0.83000;0;0.74000;19.7;;MultiSBM_0.4;0.79500;1;0.73500;20.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;10.45;;O-MAB_0.2;0.84500;1;0.76500;14.5;;O-MAB_0.4;0.90500;1;0.78500;19.45;;O-MAB_0.6;0.75500;4;0.78500;19.25;;O-MAB_0.8;0.74500;3;0.73500;21.15;;O-MAB_1.2;0.75500;3;0.76500;20.5;;UCB_0.1;0.77000;1;0.74000;9.7;;UCB_0.2;0.80000;1;0.75000;11.7;;UCB_0.4;0.82000;2;0.77000;17.4;;UCB_0.6;0.72500;4;0.74500;17.7;;UCB_0.8;0.72500;3;0.74500;18.25;;UCB_1.4;0.79000;3;0.72000;19.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
134;MultiSBM_0.1;0.77500;1;0.70500;18.95;;MultiSBM_0.2;0.73000;2;0.73000;19.8;;MultiSBM_0.4;0.73000;2;0.70000;20.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;10.55;;O-MAB_0.2;0.79500;2;0.76500;14.6;;O-MAB_0.4;0.85500;2;0.78500;19.55;;O-MAB_0.6;0.83500;2;0.77500;19.35;;O-MAB_0.8;0.69000;4;0.73000;21.35;;O-MAB_1.2;0.68000;4;0.72000;20.7;;UCB_0.1;0.72000;2;0.74000;9.8;;UCB_0.2;0.80000;1;0.75000;11.75;;UCB_0.4;0.80500;2;0.76500;17.5;;UCB_0.6;0.82000;2;0.77000;17.8;;UCB_0.8;0.70000;3;0.74000;18.4;;UCB_1.4;0.67000;3;0.73000;19.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
135;MultiSBM_0.1;0.67500;3;0.70500;19.1;;MultiSBM_0.2;0.73000;2;0.73000;19.9;;MultiSBM_0.4;0.63000;4;0.70000;20.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;10.6;;O-MAB_0.2;0.74500;3;0.76500;14.75;;O-MAB_0.4;0.65500;6;0.78500;19.85;;O-MAB_0.6;0.84000;2;0.78000;19.45;;O-MAB_0.8;0.78500;2;0.75500;21.45;;O-MAB_1.2;0.74000;3;0.73000;20.85;;UCB_0.1;0.72000;2;0.74000;9.9;;UCB_0.2;0.75000;2;0.75000;11.85;;UCB_0.4;0.62000;6;0.77000;17.8;;UCB_0.6;0.80000;2;0.73000;17.9;;UCB_0.8;0.69000;3;0.71000;18.55;;UCB_1.4;0.76500;1;0.72500;19.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
136;MultiSBM_0.1;0.69500;3;0.74500;19.25;;MultiSBM_0.2;0.64000;3;0.71000;20.05;;MultiSBM_0.4;0.75500;1;0.69500;20.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;10.6;;O-MAB_0.2;0.74500;3;0.76500;14.9;;O-MAB_0.4;0.84000;2;0.75000;19.95;;O-MAB_0.6;0.85500;2;0.78500;19.55;;O-MAB_0.8;0.79000;2;0.76000;21.55;;O-MAB_1.2;0.72500;3;0.72500;21;;UCB_0.1;0.82000;0;0.74000;9.9;;UCB_0.2;0.67000;3;0.72000;12;;UCB_0.4;0.84000;1;0.76000;17.85;;UCB_0.6;0.87500;1;0.77500;17.95;;UCB_0.8;0.83500;1;0.75500;18.6;;UCB_1.4;0.75000;3;0.76000;19.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
137;MultiSBM_0.1;0.74500;2;0.74500;19.35;;MultiSBM_0.2;0.74000;1;0.71000;20.1;;MultiSBM_0.4;0.70500;2;0.69500;20.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;10.7;;O-MAB_0.2;0.84500;1;0.76500;14.95;;O-MAB_0.4;0.80000;3;0.75000;20.1;;O-MAB_0.6;0.65500;6;0.78500;19.85;;O-MAB_0.8;0.69500;4;0.76500;21.75;;O-MAB_1.2;0.76000;3;0.74000;21.15;;UCB_0.1;0.72000;2;0.74000;10;;UCB_0.2;0.73500;2;0.74500;12.1;;UCB_0.4;0.80000;3;0.78000;18;;UCB_0.6;0.62500;6;0.76500;18.25;;UCB_0.8;0.76500;3;0.73500;18.75;;UCB_1.4;0.85500;0;0.74500;19.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
138;MultiSBM_0.1;0.74500;2;0.74500;19.45;;MultiSBM_0.2;0.75000;2;0.74000;20.2;;MultiSBM_0.4;0.54500;6;0.67500;20.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.67000;3;0.74000;10.85;;O-MAB_0.2;0.79500;2;0.76500;15.05;;O-MAB_0.4;0.65500;6;0.78500;20.4;;O-MAB_0.6;0.65000;6;0.78000;20.15;;O-MAB_0.8;0.82000;2;0.77000;21.85;;O-MAB_1.2;0.81000;2;0.77000;21.25;;UCB_0.1;0.72000;2;0.74000;10.1;;UCB_0.2;0.71000;2;0.73000;12.2;;UCB_0.4;0.67500;5;0.77500;18.25;;UCB_0.6;0.57000;8;0.76000;18.65;;UCB_0.8;0.85500;1;0.73500;18.8;;UCB_1.4;0.74000;3;0.75000;19.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
139;MultiSBM_0.1;0.79500;1;0.74500;19.5;;MultiSBM_0.2;0.70000;3;0.74000;20.35;;MultiSBM_0.4;0.59500;5;0.67500;21.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;10.9;;O-MAB_0.2;0.74500;3;0.76500;15.2;;O-MAB_0.4;0.77000;4;0.79000;20.6;;O-MAB_0.6;0.80500;3;0.78500;20.3;;O-MAB_0.8;0.82500;2;0.77500;21.95;;O-MAB_1.2;0.79500;2;0.75500;21.35;;UCB_0.1;0.82000;0;0.74000;10.1;;UCB_0.2;0.75000;1;0.73000;12.25;;UCB_0.4;0.80500;2;0.76500;18.35;;UCB_0.6;0.76500;3;0.76500;18.8;;UCB_0.8;0.71500;4;0.73500;19;;UCB_1.4;0.84500;1;0.73500;19.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
140;MultiSBM_0.1;0.73000;2;0.74000;19.6;;MultiSBM_0.2;0.75000;1;0.69000;20.4;;MultiSBM_0.4;0.70000;3;0.68000;21.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;11;;O-MAB_0.2;0.79500;2;0.76500;15.3;;O-MAB_0.4;0.92000;1;0.79000;20.65;;O-MAB_0.6;0.92500;0;0.77500;20.3;;O-MAB_0.8;0.84000;2;0.75000;22.05;;O-MAB_1.2;0.79000;3;0.75000;21.5;;UCB_0.1;0.77000;1;0.74000;10.15;;UCB_0.2;0.66000;3;0.73000;12.4;;UCB_0.4;0.93000;0;0.77000;18.35;;UCB_0.6;0.87000;0;0.75000;18.8;;UCB_0.8;0.81000;2;0.70000;19.1;;UCB_1.4;0.56000;8;0.72000;20.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
141;MultiSBM_0.1;0.68000;3;0.74000;19.75;;MultiSBM_0.2;0.70000;2;0.69000;20.5;;MultiSBM_0.4;0.60000;5;0.68000;21.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.67000;3;0.74000;11.15;;O-MAB_0.2;0.84500;1;0.76500;15.35;;O-MAB_0.4;0.61500;7;0.78500;21;;O-MAB_0.6;0.74000;4;0.75000;20.5;;O-MAB_0.8;0.65500;6;0.75500;22.35;;O-MAB_1.2;0.79000;3;0.75000;21.65;;UCB_0.1;0.67000;3;0.74000;10.3;;UCB_0.2;0.82000;0;0.74000;12.4;;UCB_0.4;0.69000;5;0.78000;18.6;;UCB_0.6;0.74000;3;0.76000;18.95;;UCB_0.8;0.57000;7;0.71000;19.45;;UCB_1.4;0.68000;3;0.73000;20.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
142;MultiSBM_0.1;0.71000;3;0.75000;19.9;;MultiSBM_0.2;0.75500;3;0.76500;20.65;;MultiSBM_0.4;0.68500;2;0.68500;21.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;11.2;;O-MAB_0.2;0.69500;4;0.76500;15.55;;O-MAB_0.4;0.83500;3;0.76500;21.15;;O-MAB_0.6;0.85500;1;0.76500;20.55;;O-MAB_0.8;0.71000;4;0.77000;22.55;;O-MAB_1.2;0.65500;5;0.76500;21.9;;UCB_0.1;0.72000;2;0.74000;10.4;;UCB_0.2;0.82000;0;0.74000;12.4;;UCB_0.4;0.82000;2;0.77000;18.7;;UCB_0.6;0.78000;2;0.72000;19.05;;UCB_0.8;0.71000;3;0.75000;19.6;;UCB_1.4;0.73000;2;0.70000;20.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
143;MultiSBM_0.1;0.66000;4;0.75000;20.1;;MultiSBM_0.2;0.80500;2;0.76500;20.75;;MultiSBM_0.4;0.68500;2;0.68500;21.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.67000;3;0.74000;11.35;;O-MAB_0.2;0.68000;4;0.76000;15.75;;O-MAB_0.4;0.78500;4;0.79500;21.35;;O-MAB_0.6;0.76000;3;0.77000;20.7;;O-MAB_0.8;0.80500;2;0.76500;22.65;;O-MAB_1.2;0.89000;0;0.73000;21.9;;UCB_0.1;0.67000;3;0.74000;10.55;;UCB_0.2;0.83000;0;0.74000;12.4;;UCB_0.4;0.74000;4;0.78000;18.9;;UCB_0.6;0.75500;3;0.76500;19.2;;UCB_0.8;0.78500;1;0.73500;19.65;;UCB_1.4;0.71500;2;0.69500;20.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
144;MultiSBM_0.1;0.74500;2;0.74500;20.2;;MultiSBM_0.2;0.63500;3;0.71500;20.9;;MultiSBM_0.4;0.73000;3;0.72000;21.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;11.4;;O-MAB_0.2;0.74500;3;0.76500;15.9;;O-MAB_0.4;0.73500;5;0.79500;21.6;;O-MAB_0.6;0.89000;1;0.78000;20.75;;O-MAB_0.8;0.80500;3;0.78500;22.8;;O-MAB_1.2;0.82500;2;0.71500;22;;UCB_0.1;0.70000;2;0.73000;10.65;;UCB_0.2;0.68500;3;0.74500;12.55;;UCB_0.4;0.68500;5;0.77500;19.15;;UCB_0.6;0.86500;1;0.76500;19.25;;UCB_0.8;0.77500;2;0.74500;19.75;;UCB_1.4;0.64500;4;0.70500;20.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
145;MultiSBM_0.1;0.84500;0;0.74500;20.2;;MultiSBM_0.2;0.73500;1;0.71500;20.95;;MultiSBM_0.4;0.68000;4;0.72000;22;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;11.4;;O-MAB_0.2;0.79500;2;0.76500;16;;O-MAB_0.4;0.82000;3;0.79000;21.75;;O-MAB_0.6;0.75500;4;0.78500;20.95;;O-MAB_0.8;0.89000;1;0.78000;22.85;;O-MAB_1.2;0.83500;2;0.74500;22.1;;UCB_0.1;0.77000;1;0.74000;10.7;;UCB_0.2;0.73500;2;0.74500;12.65;;UCB_0.4;0.82500;2;0.77500;19.25;;UCB_0.6;0.79000;3;0.78000;19.4;;UCB_0.8;0.89000;0;0.76000;19.75;;UCB_1.4;0.77000;1;0.73000;20.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
146;MultiSBM_0.1;0.69500;3;0.74500;20.35;;MultiSBM_0.2;0.69000;3;0.74000;21.1;;MultiSBM_0.4;0.67000;4;0.60000;22.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;11.5;;O-MAB_0.2;0.64500;5;0.76500;16.25;;O-MAB_0.4;0.72000;5;0.79000;22;;O-MAB_0.6;0.74000;4;0.78000;21.15;;O-MAB_0.8;0.74000;4;0.78000;23.05;;O-MAB_1.2;0.77000;4;0.79000;22.3;;UCB_0.1;0.67000;3;0.74000;10.85;;UCB_0.2;0.68000;3;0.74000;12.8;;UCB_0.4;0.68500;5;0.71500;19.5;;UCB_0.6;0.69500;4;0.76500;19.6;;UCB_0.8;0.75000;4;0.78000;19.95;;UCB_1.4;0.74500;3;0.72500;21.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
147;MultiSBM_0.1;0.74500;2;0.74500;20.45;;MultiSBM_0.2;0.69000;3;0.74000;21.25;;MultiSBM_0.4;0.57000;6;0.60000;22.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;11.55;;O-MAB_0.2;0.79500;2;0.76500;16.35;;O-MAB_0.4;0.72000;5;0.79000;22.25;;O-MAB_0.6;0.87500;1;0.77500;21.2;;O-MAB_0.8;0.67500;5;0.68500;23.3;;O-MAB_1.2;0.82500;2;0.77500;22.4;;UCB_0.1;0.77000;1;0.74000;10.9;;UCB_0.2;0.73500;2;0.74500;12.9;;UCB_0.4;0.68500;4;0.72500;19.7;;UCB_0.6;0.84500;1;0.75500;19.65;;UCB_0.8;0.83500;2;0.77500;20.05;;UCB_1.4;0.79000;1;0.70000;21.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
148;MultiSBM_0.1;0.69500;3;0.74500;20.6;;MultiSBM_0.2;0.66500;3;0.72500;21.4;;MultiSBM_0.4;0.60000;6;0.70000;22.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;11.65;;O-MAB_0.2;0.74500;3;0.76500;16.5;;O-MAB_0.4;0.72000;5;0.79000;22.5;;O-MAB_0.6;0.82000;2;0.77000;21.3;;O-MAB_0.8;0.86000;1;0.77000;23.35;;O-MAB_1.2;0.76500;3;0.70500;22.55;;UCB_0.1;0.72000;2;0.74000;11;;UCB_0.2;0.85000;0;0.75000;12.9;;UCB_0.4;0.57000;6;0.72000;20;;UCB_0.6;0.83000;2;0.77000;19.75;;UCB_0.8;0.86500;1;0.76500;20.1;;UCB_1.4;0.76500;2;0.74500;21.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
149;MultiSBM_0.1;0.74500;2;0.74500;20.7;;MultiSBM_0.2;0.61500;4;0.72500;21.6;;MultiSBM_0.4;0.55000;7;0.70000;23.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;11.65;;O-MAB_0.2;0.69500;4;0.76500;16.7;;O-MAB_0.4;0.68500;6;0.76500;22.8;;O-MAB_0.6;0.78500;3;0.74500;21.45;;O-MAB_0.8;0.75500;4;0.78500;23.55;;O-MAB_1.2;0.69000;4;0.73000;22.75;;UCB_0.1;0.77000;1;0.74000;11.05;;UCB_0.2;0.75000;2;0.75000;13;;UCB_0.4;0.65500;5;0.76500;20.25;;UCB_0.6;0.80000;2;0.76000;19.85;;UCB_0.8;0.76500;4;0.75500;20.3;;UCB_1.4;0.65500;4;0.74500;21.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
150;MultiSBM_0.1;0.78000;2;0.76000;20.8;;MultiSBM_0.2;0.60500;4;0.71500;21.8;;MultiSBM_0.4;0.70500;2;0.69500;23.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;11.7;;O-MAB_0.2;0.64500;5;0.76500;16.95;;O-MAB_0.4;0.89000;1;0.75000;22.85;;O-MAB_0.6;0.85500;2;0.78500;21.55;;O-MAB_0.8;0.75000;3;0.76000;23.7;;O-MAB_1.2;0.79000;2;0.73000;22.85;;UCB_0.1;0.77000;1;0.74000;11.1;;UCB_0.2;0.65000;4;0.75000;13.2;;UCB_0.4;0.84000;1;0.76000;20.3;;UCB_0.6;0.73500;3;0.75500;20;;UCB_0.8;0.79000;3;0.78000;20.45;;UCB_1.4;0.72000;2;0.69000;21.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
151;MultiSBM_0.1;0.73000;3;0.76000;20.95;;MultiSBM_0.2;0.80500;0;0.71500;21.8;;MultiSBM_0.4;0.70500;2;0.69500;23.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.62000;4;0.74000;11.9;;O-MAB_0.2;0.83000;1;0.76000;17;;O-MAB_0.4;0.80500;3;0.78500;23;;O-MAB_0.6;0.84000;2;0.78000;21.65;;O-MAB_0.8;0.88500;1;0.77500;23.75;;O-MAB_1.2;0.80500;2;0.76500;22.95;;UCB_0.1;0.62000;4;0.74000;11.3;;UCB_0.2;0.83500;0;0.74500;13.2;;UCB_0.4;0.74500;3;0.73500;20.45;;UCB_0.6;0.77000;3;0.77000;20.15;;UCB_0.8;0.90000;1;0.78000;20.5;;UCB_1.4;0.68500;3;0.67500;21.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
152;MultiSBM_0.1;0.83000;0;0.74000;20.95;;MultiSBM_0.2;0.60000;4;0.71000;22;;MultiSBM_0.4;0.75000;1;0.72000;23.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;11.9;;O-MAB_0.2;0.74500;3;0.76500;17.15;;O-MAB_0.4;0.78500;4;0.79500;23.2;;O-MAB_0.6;0.59000;7;0.78000;22;;O-MAB_0.8;0.79000;3;0.78000;23.9;;O-MAB_1.2;0.84000;2;0.78000;23.05;;UCB_0.1;0.82000;0;0.74000;11.3;;UCB_0.2;0.70000;3;0.75000;13.35;;UCB_0.4;0.77000;3;0.74000;20.6;;UCB_0.6;0.66000;5;0.77000;20.4;;UCB_0.8;0.78500;3;0.77500;20.65;;UCB_1.4;0.77000;1;0.73000;21.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
153;MultiSBM_0.1;0.68000;3;0.74000;21.1;;MultiSBM_0.2;0.65000;3;0.71000;22.15;;MultiSBM_0.4;0.70000;2;0.72000;23.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;12;;O-MAB_0.2;0.74500;3;0.76500;17.3;;O-MAB_0.4;0.72000;5;0.79000;23.45;;O-MAB_0.6;0.82500;2;0.77500;22.1;;O-MAB_0.8;0.77000;4;0.79000;24.1;;O-MAB_1.2;0.86500;2;0.78500;23.15;;UCB_0.1;0.67000;3;0.74000;11.45;;UCB_0.2;0.73500;2;0.74500;13.45;;UCB_0.4;0.71000;4;0.77000;20.8;;UCB_0.6;0.77500;2;0.75500;20.5;;UCB_0.8;0.71000;4;0.76000;20.85;;UCB_1.4;0.68000;4;0.75000;21.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
154;MultiSBM_0.1;0.74500;2;0.74500;21.2;;MultiSBM_0.2;0.77000;1;0.70000;22.2;;MultiSBM_0.4;0.60500;5;0.67500;23.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;12;;O-MAB_0.2;0.84500;1;0.76500;17.35;;O-MAB_0.4;0.74000;4;0.78000;23.65;;O-MAB_0.6;0.88500;1;0.77500;22.15;;O-MAB_0.8;0.78500;4;0.79500;24.3;;O-MAB_1.2;0.83500;3;0.79500;23.3;;UCB_0.1;0.77000;1;0.74000;11.5;;UCB_0.2;0.75000;2;0.75000;13.55;;UCB_0.4;0.66500;5;0.73500;21.05;;UCB_0.6;0.80000;2;0.76000;20.6;;UCB_0.8;0.85500;1;0.76500;20.9;;UCB_1.4;0.62000;5;0.75000;22.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
155;MultiSBM_0.1;0.74500;2;0.74500;21.3;;MultiSBM_0.2;0.67000;3;0.70000;22.35;;MultiSBM_0.4;0.80500;1;0.67500;23.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;12.05;;O-MAB_0.2;0.79500;2;0.76500;17.45;;O-MAB_0.4;0.94000;0;0.78000;23.65;;O-MAB_0.6;0.60500;7;0.78500;22.5;;O-MAB_0.8;0.80500;3;0.78500;24.45;;O-MAB_1.2;0.75000;4;0.78000;23.5;;UCB_0.1;0.77000;1;0.74000;11.55;;UCB_0.2;0.73500;2;0.74500;13.65;;UCB_0.4;0.89000;0;0.75000;21.05;;UCB_0.6;0.63500;6;0.77500;20.9;;UCB_0.8;0.81000;2;0.76000;21;;UCB_1.4;0.71000;2;0.72000;22.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
156;MultiSBM_0.1;0.75000;2;0.75000;21.4;;MultiSBM_0.2;0.80500;0;0.72500;22.35;;MultiSBM_0.4;0.74500;2;0.67500;23.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.62000;4;0.74000;12.25;;O-MAB_0.2;0.79500;2;0.76500;17.55;;O-MAB_0.4;0.93500;0;0.77500;23.65;;O-MAB_0.6;0.80500;2;0.73500;22.6;;O-MAB_0.8;0.82000;2;0.77000;24.55;;O-MAB_1.2;0.72000;4;0.77000;23.7;;UCB_0.1;0.67000;3;0.74000;11.7;;UCB_0.2;0.85000;0;0.75000;13.65;;UCB_0.4;0.91000;0;0.77000;21.05;;UCB_0.6;0.87000;0;0.75000;20.9;;UCB_0.8;0.82000;2;0.77000;21.1;;UCB_1.4;0.77000;1;0.70000;22.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
157;MultiSBM_0.1;0.80000;1;0.75000;21.45;;MultiSBM_0.2;0.60500;4;0.72500;22.55;;MultiSBM_0.4;0.59500;5;0.67500;24.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;12.25;;O-MAB_0.2;0.64500;5;0.76500;17.8;;O-MAB_0.4;0.78500;4;0.76500;23.85;;O-MAB_0.6;0.69000;5;0.78000;22.85;;O-MAB_0.8;0.77500;3;0.77500;24.7;;O-MAB_1.2;0.65500;5;0.67500;23.95;;UCB_0.1;0.82000;0;0.74000;11.7;;UCB_0.2;0.55000;6;0.75000;13.95;;UCB_0.4;0.78500;3;0.77500;21.2;;UCB_0.6;0.70500;4;0.76500;21.1;;UCB_0.8;0.75000;4;0.78000;21.3;;UCB_1.4;0.59500;6;0.69500;22.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
158;MultiSBM_0.1;0.69500;3;0.74500;21.6;;MultiSBM_0.2;0.78000;1;0.74000;22.6;;MultiSBM_0.4;0.53000;7;0.63000;24.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.62000;4;0.74000;12.45;;O-MAB_0.2;0.74500;3;0.76500;17.95;;O-MAB_0.4;0.62000;7;0.76000;24.2;;O-MAB_0.6;0.95000;0;0.78000;22.85;;O-MAB_0.8;0.88500;1;0.74500;24.75;;O-MAB_1.2;0.78000;2;0.67000;24.05;;UCB_0.1;0.67000;3;0.74000;11.85;;UCB_0.2;0.73500;2;0.74500;14.05;;UCB_0.4;0.65500;6;0.78500;21.5;;UCB_0.6;0.89500;0;0.75500;21.1;;UCB_0.8;0.85500;1;0.76500;21.35;;UCB_1.4;0.76500;2;0.71500;22.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
159;MultiSBM_0.1;0.64500;4;0.74500;21.8;;MultiSBM_0.2;0.58000;5;0.74000;22.85;;MultiSBM_0.4;0.68000;4;0.63000;24.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;12.55;;O-MAB_0.2;0.62500;5;0.75500;18.2;;O-MAB_0.4;0.89000;1;0.78000;24.25;;O-MAB_0.6;0.70000;5;0.78000;23.1;;O-MAB_0.8;0.70000;6;0.77000;25.05;;O-MAB_1.2;0.67500;5;0.74500;24.3;;UCB_0.1;0.72000;2;0.74000;11.95;;UCB_0.2;0.70000;3;0.75000;14.2;;UCB_0.4;0.81000;2;0.74000;21.6;;UCB_0.6;0.68500;5;0.77500;21.35;;UCB_0.8;0.76500;3;0.76500;21.5;;UCB_1.4;0.58000;6;0.72000;23.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
160;MultiSBM_0.1;0.73000;2;0.74000;21.9;;MultiSBM_0.2;0.67500;3;0.73500;23;;MultiSBM_0.4;0.70500;3;0.73500;24.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;12.65;;O-MAB_0.2;0.78000;2;0.76000;18.3;;O-MAB_0.4;0.75500;4;0.78500;24.45;;O-MAB_0.6;0.74000;4;0.78000;23.3;;O-MAB_0.8;0.85000;2;0.78000;25.15;;O-MAB_1.2;0.80500;2;0.75500;24.4;;UCB_0.1;0.67000;3;0.74000;12.1;;UCB_0.2;0.75000;2;0.75000;14.3;;UCB_0.4;0.74000;4;0.75000;21.8;;UCB_0.6;0.74500;3;0.76500;21.5;;UCB_0.8;0.90500;0;0.76500;21.5;;UCB_1.4;0.62500;4;0.70500;23.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
161;MultiSBM_0.1;0.63000;4;0.74000;22.1;;MultiSBM_0.2;0.67500;3;0.73500;23.15;;MultiSBM_0.4;0.75500;2;0.73500;24.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.67000;3;0.74000;12.8;;O-MAB_0.2;0.69500;4;0.76500;18.5;;O-MAB_0.4;0.79000;3;0.78000;24.6;;O-MAB_0.6;0.64000;6;0.78000;23.6;;O-MAB_0.8;0.80500;3;0.78500;25.3;;O-MAB_1.2;0.62500;6;0.77500;24.7;;UCB_0.1;0.62000;4;0.74000;12.3;;UCB_0.2;0.75000;2;0.75000;14.4;;UCB_0.4;0.81500;2;0.76500;21.9;;UCB_0.6;0.72500;3;0.75500;21.65;;UCB_0.8;0.83000;2;0.77000;21.6;;UCB_1.4;0.72000;1;0.70000;23.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
162;MultiSBM_0.1;0.74500;2;0.74500;22.2;;MultiSBM_0.2;0.78500;1;0.73500;23.2;;MultiSBM_0.4;0.56500;5;0.69500;25.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;12.85;;O-MAB_0.2;0.84500;1;0.76500;18.55;;O-MAB_0.4;0.72000;5;0.79000;24.85;;O-MAB_0.6;0.75500;4;0.78500;23.8;;O-MAB_0.8;0.78000;3;0.77000;25.45;;O-MAB_1.2;0.77000;3;0.74000;24.85;;UCB_0.1;0.82000;0;0.74000;12.3;;UCB_0.2;0.80000;1;0.75000;14.45;;UCB_0.4;0.65500;6;0.78500;22.2;;UCB_0.6;0.72500;4;0.76500;21.85;;UCB_0.8;0.67500;5;0.73500;21.85;;UCB_1.4;0.76500;0;0.70500;23.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
163;MultiSBM_0.1;0.69500;3;0.74500;22.35;;MultiSBM_0.2;0.68500;3;0.73500;23.35;;MultiSBM_0.4;0.61500;4;0.69500;25.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.77000;1;0.74000;12.9;;O-MAB_0.2;0.69500;4;0.73500;18.75;;O-MAB_0.4;0.75500;4;0.78500;25.05;;O-MAB_0.6;0.97000;0;0.76000;23.8;;O-MAB_0.8;0.70000;5;0.78000;25.7;;O-MAB_1.2;0.70500;5;0.72500;25.1;;UCB_0.1;0.72000;2;0.74000;12.4;;UCB_0.2;0.75000;2;0.75000;14.55;;UCB_0.4;0.78500;3;0.77500;22.35;;UCB_0.6;0.88500;1;0.77500;21.9;;UCB_0.8;0.67500;5;0.77500;22.1;;UCB_1.4;0.82500;1;0.72500;23.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
164;MultiSBM_0.1;0.69500;3;0.74500;22.5;;MultiSBM_0.2;0.69500;2;0.71500;23.45;;MultiSBM_0.4;0.69500;2;0.68500;25.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;13;;O-MAB_0.2;0.83000;1;0.76000;18.8;;O-MAB_0.4;0.79000;3;0.78000;25.2;;O-MAB_0.6;0.77000;4;0.76000;24;;O-MAB_0.8;0.82000;2;0.77000;25.8;;O-MAB_1.2;0.84000;2;0.78000;25.2;;UCB_0.1;0.72000;2;0.74000;12.5;;UCB_0.2;0.68500;3;0.74500;14.7;;UCB_0.4;0.82000;2;0.77000;22.45;;UCB_0.6;0.74500;4;0.77500;22.1;;UCB_0.8;0.81500;2;0.73500;22.2;;UCB_1.4;0.78000;3;0.71000;23.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
165;MultiSBM_0.1;0.74500;2;0.74500;22.6;;MultiSBM_0.2;0.74500;1;0.71500;23.5;;MultiSBM_0.4;0.64500;3;0.68500;25.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;13;;O-MAB_0.2;0.78000;2;0.76000;18.9;;O-MAB_0.4;0.75500;4;0.78500;25.4;;O-MAB_0.6;0.80500;3;0.78500;24.15;;O-MAB_0.8;0.80500;2;0.76500;25.9;;O-MAB_1.2;0.72000;4;0.74000;25.4;;UCB_0.1;0.82000;0;0.74000;12.5;;UCB_0.2;0.78000;1;0.74000;14.75;;UCB_0.4;0.77000;3;0.77000;22.6;;UCB_0.6;0.80500;3;0.78500;22.25;;UCB_0.8;0.80000;3;0.75000;22.35;;UCB_1.4;0.73000;4;0.71000;23.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
166;MultiSBM_0.1;0.77500;2;0.72500;22.7;;MultiSBM_0.2;0.86000;0;0.74000;23.5;;MultiSBM_0.4;0.78000;1;0.70000;25.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;13.1;;O-MAB_0.2;0.89500;0;0.76500;18.9;;O-MAB_0.4;0.77500;3;0.77500;25.55;;O-MAB_0.6;0.89000;1;0.78000;24.2;;O-MAB_0.8;0.75500;4;0.78500;26.1;;O-MAB_1.2;0.65500;5;0.76500;25.65;;UCB_0.1;0.72000;2;0.74000;12.6;;UCB_0.2;0.85000;0;0.75000;14.75;;UCB_0.4;0.80500;3;0.78500;22.75;;UCB_0.6;0.88500;1;0.77500;22.3;;UCB_0.8;0.80500;3;0.75500;22.5;;UCB_1.4;0.80500;2;0.76500;23.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
167;MultiSBM_0.1;0.77500;2;0.72500;22.8;;MultiSBM_0.2;0.76000;2;0.74000;23.6;;MultiSBM_0.4;0.68000;3;0.70000;25.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.82000;0;0.74000;13.1;;O-MAB_0.2;0.69500;4;0.76500;19.1;;O-MAB_0.4;0.87000;2;0.79000;25.65;;O-MAB_0.6;0.82000;3;0.79000;24.35;;O-MAB_0.8;0.71500;5;0.78500;26.35;;O-MAB_1.2;0.76500;2;0.71500;25.75;;UCB_0.1;0.77000;1;0.74000;12.65;;UCB_0.2;0.65000;4;0.75000;14.95;;UCB_0.4;0.72000;5;0.76000;23;;UCB_0.6;0.79000;3;0.78000;22.45;;UCB_0.8;0.67500;5;0.73500;22.75;;UCB_1.4;0.73000;3;0.75000;23.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
168;MultiSBM_0.1;0.66000;4;0.75000;23;;MultiSBM_0.2;0.73500;2;0.73500;23.7;;MultiSBM_0.4;0.71500;2;0.69500;25.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.62000;4;0.74000;13.3;;O-MAB_0.2;0.64500;5;0.76500;19.35;;O-MAB_0.4;0.87000;2;0.79000;25.75;;O-MAB_0.6;0.82000;3;0.79000;24.5;;O-MAB_0.8;0.79000;2;0.76000;26.45;;O-MAB_1.2;0.80500;2;0.73500;25.85;;UCB_0.1;0.67000;3;0.74000;12.8;;UCB_0.2;0.60000;4;0.71000;15.15;;UCB_0.4;0.85000;2;0.78000;23.1;;UCB_0.6;0.77000;3;0.77000;22.6;;UCB_0.8;0.79000;2;0.76000;22.85;;UCB_1.4;0.79500;1;0.73500;24;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
169;MultiSBM_0.1;0.76000;2;0.75000;23.1;;MultiSBM_0.2;0.83500;0;0.73500;23.7;;MultiSBM_0.4;0.76500;1;0.69500;26;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.72000;2;0.74000;13.4;;O-MAB_0.2;0.83000;1;0.76000;19.4;;O-MAB_0.4;0.88500;2;0.79500;25.85;;O-MAB_0.6;0.73500;5;0.79500;24.75;;O-MAB_0.8;0.79000;2;0.76000;26.55;;O-MAB_1.2;0.70500;4;0.73500;26.05;;UCB_0.1;0.75500;1;0.73500;12.85;;UCB_0.2;0.76500;1;0.73500;15.2;;UCB_0.4;0.83500;2;0.77500;23.2;;UCB_0.6;0.68000;5;0.77000;22.85;;UCB_0.8;0.78000;2;0.76000;22.95;;UCB_1.4;0.81500;1;0.71500;24.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
170;MultiSBM_0.1;0.76500;2;0.72500;23.2;;MultiSBM_0.2;0.79000;1;0.74000;23.75;;MultiSBM_0.4;0.70500;3;0.74500;26.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.55;;O-MAB_0.1;0.62000;4;0.74000;13.6;;O-MAB_0.2;0.84500;1;0.76500;19.45;;O-MAB_0.4;0.78500;4;0.79500;26.05;;O-MAB_0.6;0.70500;5;0.78500;25;;O-MAB_0.8;0.84000;2;0.78000;26.65;;O-MAB_1.2;0.69000;5;0.78000;26.3;;UCB_0.1;0.67000;3;0.74000;13;;UCB_0.2;0.77500;1;0.73500;15.25;;UCB_0.4;0.82500;2;0.77500;23.3;;UCB_0.6;0.71500;5;0.78500;23.1;;UCB_0.8;0.78000;2;0.75000;23.05;;UCB_1.4;0.80500;2;0.76500;24.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
171;MultiSBM_0.1;0.76500;2;0.72500;23.3;;MultiSBM_0.2;0.69000;3;0.74000;23.9;;MultiSBM_0.4;0.75500;2;0.74500;26.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.67500;2;0.72500;3.65;;O-MAB_0.1;0.75500;1;0.73500;13.65;;O-MAB_0.2;0.84500;1;0.76500;19.5;;O-MAB_0.4;0.76500;4;0.75500;26.25;;O-MAB_0.6;0.73500;4;0.77500;25.2;;O-MAB_0.8;0.75000;5;0.80000;26.9;;O-MAB_1.2;0.70000;4;0.76000;26.5;;UCB_0.1;0.77000;1;0.74000;13.05;;UCB_0.2;0.70000;3;0.75000;15.4;;UCB_0.4;0.71500;5;0.78500;23.55;;UCB_0.6;0.67500;5;0.77500;23.35;;UCB_0.8;0.69500;5;0.77500;23.3;;UCB_1.4;0.73000;3;0.75000;24.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
172;MultiSBM_0.1;0.76000;1;0.73000;23.35;;MultiSBM_0.2;0.65500;4;0.74500;24.1;;MultiSBM_0.4;0.68000;2;0.68000;26.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;13.7;;O-MAB_0.2;0.54500;7;0.76500;19.85;;O-MAB_0.4;0.85500;2;0.78500;26.35;;O-MAB_0.6;0.59000;7;0.78000;25.55;;O-MAB_0.8;0.82000;3;0.79000;27.05;;O-MAB_1.2;0.79000;2;0.73000;26.6;;UCB_0.1;0.77000;1;0.74000;13.1;;UCB_0.2;0.68500;3;0.74500;15.55;;UCB_0.4;0.80500;2;0.76500;23.65;;UCB_0.6;0.65000;5;0.76000;23.6;;UCB_0.8;0.75000;3;0.76000;23.45;;UCB_1.4;0.88500;0;0.75500;24.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
173;MultiSBM_0.1;0.66000;3;0.73000;23.5;;MultiSBM_0.2;0.70500;3;0.74500;24.25;;MultiSBM_0.4;0.68000;2;0.68000;26.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;13.8;;O-MAB_0.2;0.73000;3;0.76000;20;;O-MAB_0.4;0.60000;7;0.78000;26.7;;O-MAB_0.6;0.69000;5;0.75000;25.8;;O-MAB_0.8;0.70500;5;0.78500;27.3;;O-MAB_1.2;0.74000;3;0.73000;26.75;;UCB_0.1;0.72000;2;0.74000;13.2;;UCB_0.2;0.78500;1;0.74500;15.6;;UCB_0.4;0.65000;5;0.73000;23.9;;UCB_0.6;0.55000;7;0.76000;23.95;;UCB_0.8;0.76500;2;0.74500;23.55;;UCB_1.4;0.62000;5;0.71000;24.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
174;MultiSBM_0.1;0.65500;4;0.71500;23.7;;MultiSBM_0.2;0.73000;2;0.73000;24.35;;MultiSBM_0.4;0.65000;3;0.69000;26.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;13.85;;O-MAB_0.2;0.74500;3;0.76500;20.15;;O-MAB_0.4;0.80500;3;0.78500;26.85;;O-MAB_0.6;0.55500;8;0.78500;26.2;;O-MAB_0.8;0.71000;4;0.77000;27.5;;O-MAB_1.2;0.83000;1;0.76000;26.8;;UCB_0.1;0.77000;1;0.74000;13.25;;UCB_0.2;0.80000;1;0.75000;15.65;;UCB_0.4;0.75000;4;0.75000;24.1;;UCB_0.6;0.65500;4;0.71500;24.15;;UCB_0.8;0.65500;4;0.71500;23.75;;UCB_1.4;0.64000;4;0.74000;24.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
175;MultiSBM_0.1;0.80500;1;0.71500;23.75;;MultiSBM_0.2;0.73000;2;0.73000;24.45;;MultiSBM_0.4;0.80000;0;0.69000;26.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;13.9;;O-MAB_0.2;0.69500;4;0.76500;20.35;;O-MAB_0.4;0.90500;1;0.78500;26.9;;O-MAB_0.6;0.77500;2;0.75500;26.3;;O-MAB_0.8;0.76000;3;0.74000;27.65;;O-MAB_1.2;0.83000;3;0.79000;26.95;;UCB_0.1;0.77000;1;0.74000;13.3;;UCB_0.2;0.74500;2;0.74500;15.75;;UCB_0.4;0.87500;1;0.77500;24.15;;UCB_0.6;0.70500;3;0.71500;24.3;;UCB_0.8;0.80500;1;0.74500;23.8;;UCB_1.4;0.81500;0;0.68500;24.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
176;MultiSBM_0.1;0.69500;2;0.72500;23.85;;MultiSBM_0.2;0.72500;2;0.73500;24.55;;MultiSBM_0.4;0.56500;5;0.60500;26.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;14;;O-MAB_0.2;0.79500;2;0.76500;20.45;;O-MAB_0.4;0.80500;3;0.75500;27.05;;O-MAB_0.6;0.70500;4;0.76500;26.5;;O-MAB_0.8;0.90000;0;0.76000;27.65;;O-MAB_1.2;0.64000;6;0.78000;27.25;;UCB_0.1;0.72000;2;0.74000;13.4;;UCB_0.2;0.80000;1;0.75000;15.8;;UCB_0.4;0.85500;2;0.78500;24.25;;UCB_0.6;0.71500;3;0.74500;24.45;;UCB_0.8;0.88000;0;0.75000;23.8;;UCB_1.4;0.64500;4;0.68500;24.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
177;MultiSBM_0.1;0.79500;0;0.72500;23.85;;MultiSBM_0.2;0.77500;1;0.73500;24.6;;MultiSBM_0.4;0.66500;3;0.60500;27;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;14.1;;O-MAB_0.2;0.79500;2;0.76500;20.55;;O-MAB_0.4;0.84000;2;0.78000;27.15;;O-MAB_0.6;0.69000;5;0.78000;26.75;;O-MAB_0.8;0.75500;4;0.78500;27.85;;O-MAB_1.2;0.52000;8;0.77000;27.65;;UCB_0.1;0.72000;2;0.74000;13.5;;UCB_0.2;0.80000;1;0.75000;15.85;;UCB_0.4;0.80500;3;0.78500;24.4;;UCB_0.6;0.71500;4;0.76500;24.65;;UCB_0.8;0.73500;4;0.77500;24;;UCB_1.4;0.65000;5;0.73000;25.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
178;MultiSBM_0.1;0.74500;3;0.76500;24;;MultiSBM_0.2;0.70500;3;0.73500;24.75;;MultiSBM_0.4;0.59500;4;0.67500;27.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;14.15;;O-MAB_0.2;0.69500;4;0.76500;20.75;;O-MAB_0.4;0.73500;5;0.79500;27.4;;O-MAB_0.6;0.80500;3;0.78500;26.9;;O-MAB_0.8;0.74000;4;0.78000;28.05;;O-MAB_1.2;0.74000;1;0.72000;27.7;;UCB_0.1;0.72000;2;0.74000;13.6;;UCB_0.2;0.80000;1;0.75000;15.9;;UCB_0.4;0.80000;3;0.78000;24.55;;UCB_0.6;0.80500;2;0.76500;24.75;;UCB_0.8;0.76500;3;0.76500;24.15;;UCB_1.4;0.69500;3;0.73500;25.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
179;MultiSBM_0.1;0.54500;7;0.76500;24.35;;MultiSBM_0.2;0.75500;2;0.73500;24.85;;MultiSBM_0.4;0.69500;2;0.67500;27.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.65500;3;0.73500;14.3;;O-MAB_0.2;0.79500;2;0.76500;20.85;;O-MAB_0.4;0.90500;1;0.78500;27.45;;O-MAB_0.6;0.75500;4;0.78500;27.1;;O-MAB_0.8;0.90500;0;0.76500;28.05;;O-MAB_1.2;0.84000;0;0.74000;27.7;;UCB_0.1;0.65500;3;0.73500;13.75;;UCB_0.2;0.80000;1;0.75000;15.95;;UCB_0.4;0.85000;2;0.75000;24.65;;UCB_0.6;0.66500;5;0.73500;25;;UCB_0.8;0.88000;0;0.75000;24.15;;UCB_1.4;0.65500;3;0.72500;25.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
180;MultiSBM_0.1;0.70000;2;0.73000;24.45;;MultiSBM_0.2;0.66000;3;0.72000;25;;MultiSBM_0.4;0.55500;6;0.58500;27.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;14.35;;O-MAB_0.2;0.59500;6;0.73500;21.15;;O-MAB_0.4;0.70500;5;0.78500;27.7;;O-MAB_0.6;0.80500;3;0.78500;27.25;;O-MAB_0.8;0.82500;2;0.77500;28.15;;O-MAB_1.2;0.73000;4;0.74000;27.9;;UCB_0.1;0.72000;2;0.74000;13.85;;UCB_0.2;0.65000;4;0.75000;16.15;;UCB_0.4;0.75000;4;0.78000;24.85;;UCB_0.6;0.73000;3;0.75000;25.15;;UCB_0.8;0.80500;2;0.76500;24.25;;UCB_1.4;0.69000;3;0.67000;25.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
181;MultiSBM_0.1;0.70000;2;0.73000;24.55;;MultiSBM_0.2;0.76000;1;0.72000;25.05;;MultiSBM_0.4;0.60500;5;0.58500;27.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;14.5;;O-MAB_0.2;0.74500;3;0.73500;21.3;;O-MAB_0.4;0.87000;1;0.77000;27.75;;O-MAB_0.6;0.94000;0;0.78000;27.25;;O-MAB_0.8;0.63000;7;0.79000;28.5;;O-MAB_1.2;0.80500;2;0.76500;28;;UCB_0.1;0.62000;4;0.74000;14.05;;UCB_0.2;0.70000;3;0.75000;16.3;;UCB_0.4;0.80500;3;0.75500;25;;UCB_0.6;0.89500;0;0.76500;25.15;;UCB_0.8;0.64000;6;0.78000;24.55;;UCB_1.4;0.64500;5;0.70500;25.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
182;MultiSBM_0.1;0.66000;4;0.75000;24.75;;MultiSBM_0.2;0.68500;3;0.73500;25.2;;MultiSBM_0.4;0.68000;3;0.67000;28;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;14.5;;O-MAB_0.2;0.74500;3;0.76500;21.45;;O-MAB_0.4;0.90500;1;0.78500;27.8;;O-MAB_0.6;0.80500;3;0.78500;27.4;;O-MAB_0.8;0.81000;2;0.77000;28.6;;O-MAB_1.2;0.82500;2;0.77500;28.1;;UCB_0.1;0.72000;2;0.74000;14.15;;UCB_0.2;0.80000;1;0.75000;16.35;;UCB_0.4;0.85500;2;0.78500;25.1;;UCB_0.6;0.78500;3;0.77500;25.3;;UCB_0.8;0.78500;2;0.75500;24.65;;UCB_1.4;0.70000;2;0.71000;26;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
183;MultiSBM_0.1;0.86000;0;0.75000;24.75;;MultiSBM_0.2;0.78500;1;0.73500;25.25;;MultiSBM_0.4;0.63000;4;0.67000;28.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;14.55;;O-MAB_0.2;0.79500;2;0.76500;21.55;;O-MAB_0.4;0.78500;4;0.79500;28;;O-MAB_0.6;0.62000;7;0.79000;27.75;;O-MAB_0.8;0.63500;6;0.77500;28.9;;O-MAB_1.2;0.72000;4;0.77000;28.3;;UCB_0.1;0.82000;0;0.74000;14.15;;UCB_0.2;0.75000;2;0.75000;16.45;;UCB_0.4;0.85000;2;0.78000;25.2;;UCB_0.6;0.60500;6;0.76500;25.6;;UCB_0.8;0.64000;5;0.76000;24.9;;UCB_1.4;0.62000;4;0.70000;26.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
184;MultiSBM_0.1;0.73500;1;0.72500;24.8;;MultiSBM_0.2;0.69000;3;0.74000;25.4;;MultiSBM_0.4;0.61500;4;0.72500;28.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;14.65;;O-MAB_0.2;0.69500;4;0.76500;21.75;;O-MAB_0.4;0.72000;5;0.79000;28.25;;O-MAB_0.6;0.81500;2;0.76500;27.85;;O-MAB_0.8;0.92500;0;0.77500;28.9;;O-MAB_1.2;0.85500;1;0.73500;28.35;;UCB_0.1;0.72000;2;0.74000;14.25;;UCB_0.2;0.70000;3;0.75000;16.6;;UCB_0.4;0.65500;6;0.78500;25.5;;UCB_0.6;0.76500;2;0.74500;25.7;;UCB_0.8;0.84000;1;0.73000;24.95;;UCB_1.4;0.65500;4;0.68500;26.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
185;MultiSBM_0.1;0.58500;4;0.72500;25;;MultiSBM_0.2;0.69000;3;0.74000;25.55;;MultiSBM_0.4;0.81500;0;0.72500;28.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;14.75;;O-MAB_0.2;0.74500;3;0.76500;21.9;;O-MAB_0.4;0.75500;4;0.78500;28.45;;O-MAB_0.6;0.82000;3;0.76000;28;;O-MAB_0.8;0.86500;2;0.78500;29;;O-MAB_1.2;0.79000;3;0.75000;28.5;;UCB_0.1;0.67000;3;0.74000;14.4;;UCB_0.2;0.80000;1;0.75000;16.65;;UCB_0.4;0.70000;5;0.78000;25.75;;UCB_0.6;0.80000;2;0.76000;25.8;;UCB_0.8;0.74500;3;0.75500;25.1;;UCB_1.4;0.76000;1;0.72000;26.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
186;MultiSBM_0.1;0.63500;4;0.74500;25.2;;MultiSBM_0.2;0.62000;4;0.73000;25.75;;MultiSBM_0.4;0.71500;1;0.67500;28.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;14.9;;O-MAB_0.2;0.67500;4;0.75500;22.1;;O-MAB_0.4;0.82000;3;0.79000;28.6;;O-MAB_0.6;0.80500;3;0.78500;28.15;;O-MAB_0.8;0.62000;7;0.79000;29.35;;O-MAB_1.2;0.78500;3;0.77500;28.65;;UCB_0.1;0.72000;2;0.74000;14.5;;UCB_0.2;0.68000;3;0.74000;16.8;;UCB_0.4;0.80500;2;0.76500;25.85;;UCB_0.6;0.81000;2;0.77000;25.9;;UCB_0.8;0.66500;5;0.76500;25.35;;UCB_1.4;0.80000;1;0.74000;26.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
187;MultiSBM_0.1;0.78500;1;0.74500;25.25;;MultiSBM_0.2;0.62000;4;0.73000;25.95;;MultiSBM_0.4;0.71500;1;0.67500;28.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;15;;O-MAB_0.2;0.73000;3;0.76000;22.25;;O-MAB_0.4;0.87000;2;0.79000;28.7;;O-MAB_0.6;0.83500;2;0.74500;28.25;;O-MAB_0.8;0.72500;4;0.77500;29.55;;O-MAB_1.2;0.67500;5;0.74500;28.9;;UCB_0.1;0.62000;4;0.74000;14.7;;UCB_0.2;0.70000;3;0.75000;16.95;;UCB_0.4;0.74000;4;0.75000;26.05;;UCB_0.6;0.84000;2;0.78000;26;;UCB_0.8;0.67500;5;0.77500;25.6;;UCB_1.4;0.85000;0;0.74000;26.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
188;MultiSBM_0.1;0.75500;1;0.73500;25.3;;MultiSBM_0.2;0.74000;1;0.71000;26;;MultiSBM_0.4;0.66000;4;0.66000;28.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;15.15;;O-MAB_0.2;0.76500;2;0.75500;22.35;;O-MAB_0.4;0.87000;2;0.79000;28.8;;O-MAB_0.6;0.80000;3;0.78000;28.4;;O-MAB_0.8;0.65500;6;0.72500;29.85;;O-MAB_1.2;0.84500;1;0.73500;28.95;;UCB_0.1;0.72000;2;0.74000;14.8;;UCB_0.2;0.73500;2;0.74500;17.05;;UCB_0.4;0.88500;2;0.79500;26.15;;UCB_0.6;0.76000;3;0.73000;26.15;;UCB_0.8;0.74000;2;0.73000;25.7;;UCB_1.4;0.76000;3;0.76000;26.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
189;MultiSBM_0.1;0.75500;1;0.73500;25.35;;MultiSBM_0.2;0.64000;3;0.71000;26.15;;MultiSBM_0.4;0.71000;3;0.66000;28.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;15.15;;O-MAB_0.2;0.69500;4;0.76500;22.55;;O-MAB_0.4;0.67000;6;0.79000;29.1;;O-MAB_0.6;0.77000;4;0.79000;28.6;;O-MAB_0.8;0.71000;4;0.77000;30.05;;O-MAB_1.2;0.66000;5;0.74000;29.2;;UCB_0.1;0.82000;0;0.74000;14.8;;UCB_0.2;0.70000;3;0.75000;17.2;;UCB_0.4;0.70500;5;0.78500;26.4;;UCB_0.6;0.75000;4;0.78000;26.35;;UCB_0.8;0.77500;3;0.74500;25.85;;UCB_1.4;0.70000;4;0.73000;26.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
190;MultiSBM_0.1;0.73500;2;0.74500;25.45;;MultiSBM_0.2;0.68500;3;0.73500;26.3;;MultiSBM_0.4;0.79000;2;0.76000;28.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;15.35;;O-MAB_0.2;0.73000;3;0.76000;22.7;;O-MAB_0.4;0.90500;1;0.78500;29.15;;O-MAB_0.6;0.85500;2;0.78500;28.7;;O-MAB_0.8;0.78500;3;0.77500;30.2;;O-MAB_1.2;0.77000;3;0.74000;29.35;;UCB_0.1;0.63500;4;0.74500;15;;UCB_0.2;0.75000;2;0.75000;17.3;;UCB_0.4;0.86500;2;0.78500;26.5;;UCB_0.6;0.74000;3;0.76000;26.5;;UCB_0.8;0.63500;6;0.74500;26.15;;UCB_1.4;0.60000;6;0.70000;27.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
191;MultiSBM_0.1;0.73500;2;0.74500;25.55;;MultiSBM_0.2;0.73500;2;0.73500;26.4;;MultiSBM_0.4;0.89000;0;0.76000;28.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;15.4;;O-MAB_0.2;0.78000;2;0.76000;22.8;;O-MAB_0.4;0.97000;0;0.79000;29.15;;O-MAB_0.6;0.90500;1;0.78500;28.75;;O-MAB_0.8;0.84000;2;0.78000;30.3;;O-MAB_1.2;0.68500;4;0.72500;29.55;;UCB_0.1;0.73500;2;0.74500;15.1;;UCB_0.2;0.73500;2;0.74500;17.4;;UCB_0.4;0.96500;0;0.78500;26.5;;UCB_0.6;0.85000;1;0.76000;26.55;;UCB_0.8;0.84000;1;0.76000;26.2;;UCB_1.4;0.68000;3;0.67000;27.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
192;MultiSBM_0.1;0.73000;1;0.72000;25.6;;MultiSBM_0.2;0.63500;4;0.73500;26.6;;MultiSBM_0.4;0.60500;5;0.71500;29.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;15.45;;O-MAB_0.2;0.69500;4;0.76500;23;;O-MAB_0.4;0.77000;4;0.79000;29.35;;O-MAB_0.6;0.75500;4;0.78500;28.95;;O-MAB_0.8;0.79000;3;0.78000;30.45;;O-MAB_1.2;0.80500;2;0.76500;29.65;;UCB_0.1;0.78500;1;0.74500;15.15;;UCB_0.2;0.65000;4;0.75000;17.6;;UCB_0.4;0.77000;4;0.79000;26.7;;UCB_0.6;0.74000;4;0.78000;26.75;;UCB_0.8;0.69000;4;0.75000;26.4;;UCB_1.4;0.62000;4;0.73000;27.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
193;MultiSBM_0.1;0.73000;1;0.72000;25.65;;MultiSBM_0.2;0.78500;1;0.73500;26.65;;MultiSBM_0.4;0.75500;2;0.71500;29.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;15.55;;O-MAB_0.2;0.89500;0;0.76500;23;;O-MAB_0.4;0.82000;3;0.79000;29.5;;O-MAB_0.6;0.75500;4;0.78500;29.15;;O-MAB_0.8;0.82000;3;0.79000;30.6;;O-MAB_1.2;0.76500;3;0.76500;29.8;;UCB_0.1;0.78500;1;0.74500;15.2;;UCB_0.2;0.83500;0;0.74500;17.6;;UCB_0.4;0.83500;3;0.79500;26.85;;UCB_0.6;0.72000;4;0.77000;26.95;;UCB_0.8;0.79000;2;0.76000;26.5;;UCB_1.4;0.66000;2;0.70000;27.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
194;MultiSBM_0.1;0.86000;0;0.75000;25.65;;MultiSBM_0.2;0.57000;5;0.72000;26.9;;MultiSBM_0.4;0.58500;4;0.71500;29.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;15.6;;O-MAB_0.2;0.74500;3;0.76500;23.15;;O-MAB_0.4;0.57000;8;0.79000;29.9;;O-MAB_0.6;0.84000;2;0.78000;29.25;;O-MAB_0.8;0.79000;3;0.78000;30.75;;O-MAB_1.2;0.72000;4;0.71000;30;;UCB_0.1;0.73500;2;0.74500;15.3;;UCB_0.2;0.70000;3;0.75000;17.75;;UCB_0.4;0.63500;7;0.79500;27.2;;UCB_0.6;0.70000;4;0.73000;27.15;;UCB_0.8;0.81000;2;0.77000;26.6;;UCB_1.4;0.67500;3;0.70500;27.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
195;MultiSBM_0.1;0.81000;1;0.75000;25.7;;MultiSBM_0.2;0.72000;2;0.72000;27;;MultiSBM_0.4;0.63500;3;0.71500;29.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;15.7;;O-MAB_0.2;0.79500;2;0.76500;23.25;;O-MAB_0.4;0.76500;4;0.78500;30.1;;O-MAB_0.6;0.82000;3;0.79000;29.4;;O-MAB_0.8;0.83500;3;0.79500;30.9;;O-MAB_1.2;0.76000;3;0.74000;30.15;;UCB_0.1;0.68500;3;0.74500;15.45;;UCB_0.2;0.83500;0;0.74500;17.75;;UCB_0.4;0.75500;4;0.78500;27.4;;UCB_0.6;0.74500;3;0.76500;27.3;;UCB_0.8;0.76000;3;0.76000;26.75;;UCB_1.4;0.73000;2;0.67000;27.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
196;MultiSBM_0.1;0.80000;0;0.73000;25.7;;MultiSBM_0.2;0.73000;2;0.73000;27.1;;MultiSBM_0.4;0.80000;0;0.72000;29.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;15.8;;O-MAB_0.2;0.74500;3;0.76500;23.4;;O-MAB_0.4;0.98500;0;0.79500;30.1;;O-MAB_0.6;0.93500;1;0.79500;29.45;;O-MAB_0.8;0.75500;4;0.78500;31.1;;O-MAB_1.2;0.64500;5;0.76500;30.4;;UCB_0.1;0.73500;2;0.74500;15.55;;UCB_0.2;0.80000;1;0.75000;17.8;;UCB_0.4;0.95500;0;0.78500;27.4;;UCB_0.6;0.86000;1;0.76000;27.35;;UCB_0.8;0.72500;3;0.71500;26.9;;UCB_1.4;0.67500;3;0.72500;28;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
197;MultiSBM_0.1;0.75000;1;0.73000;25.75;;MultiSBM_0.2;0.68000;3;0.73000;27.25;;MultiSBM_0.4;0.70000;2;0.72000;29.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;15.9;;O-MAB_0.2;0.74500;3;0.76500;23.55;;O-MAB_0.4;0.78500;4;0.79500;30.3;;O-MAB_0.6;0.78500;4;0.79500;29.65;;O-MAB_0.8;0.70500;5;0.78500;31.35;;O-MAB_1.2;0.82000;1;0.72000;30.45;;UCB_0.1;0.68500;3;0.74500;15.7;;UCB_0.2;0.74500;2;0.74500;17.9;;UCB_0.4;0.76500;4;0.78500;27.6;;UCB_0.6;0.75500;4;0.78500;27.55;;UCB_0.8;0.67000;4;0.75000;27.1;;UCB_1.4;0.82000;1;0.75000;28.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
198;MultiSBM_0.1;0.81000;1;0.75000;25.8;;MultiSBM_0.2;0.77000;2;0.75000;27.35;;MultiSBM_0.4;0.67500;2;0.70500;29.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;15.9;;O-MAB_0.2;0.78000;2;0.76000;23.65;;O-MAB_0.4;0.48500;10;0.79500;30.8;;O-MAB_0.6;0.78500;4;0.79500;29.85;;O-MAB_0.8;0.87500;1;0.77500;31.4;;O-MAB_1.2;0.73000;5;0.76000;30.7;;UCB_0.1;0.73500;2;0.74500;15.8;;UCB_0.2;0.80000;1;0.75000;17.95;;UCB_0.4;0.55000;8;0.78000;28;;UCB_0.6;0.89000;1;0.78000;27.6;;UCB_0.8;0.81500;2;0.76500;27.2;;UCB_1.4;0.77000;3;0.74000;28.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
199;MultiSBM_0.1;0.76000;2;0.75000;25.9;;MultiSBM_0.2;0.77000;2;0.75000;27.45;;MultiSBM_0.4;0.67500;2;0.70500;29.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;16;;O-MAB_0.2;0.76500;2;0.75500;23.75;;O-MAB_0.4;0.89000;1;0.78000;30.85;;O-MAB_0.6;0.80500;3;0.78500;30;;O-MAB_0.8;0.83000;2;0.77000;31.5;;O-MAB_1.2;0.70000;4;0.76000;30.9;;UCB_0.1;0.73500;2;0.74500;15.9;;UCB_0.2;0.65000;4;0.75000;18.15;;UCB_0.4;0.80000;3;0.75000;28.15;;UCB_0.6;0.80500;3;0.78500;27.75;;UCB_0.8;0.87000;1;0.77000;27.25;;UCB_1.4;0.80000;2;0.73000;28.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
200;MultiSBM_0.1;0.66000;3;0.73000;26.05;;MultiSBM_0.2;0.76500;2;0.74500;27.55;;MultiSBM_0.4;0.73500;3;0.75500;30.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.75500;1;0.73500;16.05;;O-MAB_0.2;0.83000;1;0.76000;23.8;;O-MAB_0.4;0.65500;6;0.78500;31.15;;O-MAB_0.6;0.73500;5;0.76500;30.25;;O-MAB_0.8;0.89000;1;0.78000;31.55;;O-MAB_1.2;0.78500;2;0.72500;31;;UCB_0.1;0.68500;3;0.74500;16.05;;UCB_0.2;0.71000;2;0.73000;18.25;;UCB_0.4;0.72000;5;0.79000;28.4;;UCB_0.6;0.81500;3;0.78500;27.9;;UCB_0.8;0.90500;1;0.78500;27.3;;UCB_1.4;0.74000;3;0.75000;28.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
201;MultiSBM_0.1;0.66000;3;0.73000;26.2;;MultiSBM_0.2;0.71500;3;0.74500;27.7;;MultiSBM_0.4;0.83500;1;0.75500;30.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;16.15;;O-MAB_0.2;0.73000;3;0.76000;23.95;;O-MAB_0.4;0.87000;1;0.77000;31.2;;O-MAB_0.6;0.60500;7;0.78500;30.6;;O-MAB_0.8;0.87000;2;0.79000;31.65;;O-MAB_1.2;0.84500;1;0.76500;31.05;;UCB_0.1;0.78500;1;0.74500;16.1;;UCB_0.2;0.68500;3;0.74500;18.4;;UCB_0.4;0.87500;1;0.77500;28.45;;UCB_0.6;0.60500;7;0.78500;28.25;;UCB_0.8;0.81000;3;0.78000;27.45;;UCB_1.4;0.78500;2;0.75500;28.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
202;MultiSBM_0.1;0.72500;2;0.73500;26.3;;MultiSBM_0.2;0.65500;4;0.71500;27.9;;MultiSBM_0.4;0.74500;1;0.72500;30.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;16.25;;O-MAB_0.2;0.68000;4;0.76000;24.15;;O-MAB_0.4;0.82000;3;0.79000;31.35;;O-MAB_0.6;0.79000;3;0.78000;30.75;;O-MAB_0.8;0.73500;5;0.79500;31.9;;O-MAB_1.2;0.86000;1;0.74000;31.1;;UCB_0.1;0.68500;3;0.74500;16.25;;UCB_0.2;0.78500;1;0.74500;18.45;;UCB_0.4;0.81500;3;0.78500;28.6;;UCB_0.6;0.78500;2;0.75500;28.35;;UCB_0.8;0.68500;5;0.77500;27.7;;UCB_1.4;0.74000;3;0.76000;28.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
203;MultiSBM_0.1;0.72500;2;0.73500;26.4;;MultiSBM_0.2;0.65500;4;0.71500;28.1;;MultiSBM_0.4;0.69500;2;0.72500;30.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;16.25;;O-MAB_0.2;0.66500;4;0.75500;24.35;;O-MAB_0.4;0.80500;3;0.78500;31.5;;O-MAB_0.6;0.75500;4;0.78500;30.95;;O-MAB_0.8;0.77000;4;0.79000;32.1;;O-MAB_1.2;0.82000;3;0.76000;31.25;;UCB_0.1;0.83500;0;0.74500;16.25;;UCB_0.2;0.65000;4;0.75000;18.65;;UCB_0.4;0.85500;2;0.78500;28.7;;UCB_0.6;0.80500;2;0.75500;28.45;;UCB_0.8;0.73500;3;0.75500;27.85;;UCB_1.4;0.71500;2;0.71500;28.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
204;MultiSBM_0.1;0.80500;0;0.73500;26.4;;MultiSBM_0.2;0.75000;2;0.74000;28.2;;MultiSBM_0.4;0.71500;3;0.72500;30.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;16.3;;O-MAB_0.2;0.78000;2;0.76000;24.45;;O-MAB_0.4;0.73500;5;0.79500;31.75;;O-MAB_0.6;0.93500;0;0.77500;30.95;;O-MAB_0.8;0.95000;0;0.78000;32.1;;O-MAB_1.2;0.83500;3;0.79500;31.4;;UCB_0.1;0.78500;1;0.74500;16.3;;UCB_0.2;0.72000;2;0.74000;18.75;;UCB_0.4;0.80000;3;0.78000;28.85;;UCB_0.6;0.92500;0;0.77500;28.45;;UCB_0.8;0.89000;0;0.76000;27.85;;UCB_1.4;0.77000;1;0.73000;28.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
205;MultiSBM_0.1;0.70500;2;0.73500;26.5;;MultiSBM_0.2;0.80000;1;0.74000;28.25;;MultiSBM_0.4;0.71500;3;0.72500;30.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;16.4;;O-MAB_0.2;0.83000;1;0.76000;24.5;;O-MAB_0.4;0.70500;5;0.78500;32;;O-MAB_0.6;0.69000;5;0.78000;31.2;;O-MAB_0.8;0.77000;4;0.79000;32.3;;O-MAB_1.2;0.92000;1;0.79000;31.45;;UCB_0.1;0.68500;3;0.74500;16.45;;UCB_0.2;0.76500;2;0.75500;18.85;;UCB_0.4;0.70500;5;0.78500;29.1;;UCB_0.6;0.70500;5;0.75500;28.7;;UCB_0.8;0.75000;4;0.78000;28.05;;UCB_1.4;0.58500;7;0.68500;29.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
206;MultiSBM_0.1;0.75000;2;0.75000;26.6;;MultiSBM_0.2;0.87500;0;0.75500;28.25;;MultiSBM_0.4;0.75500;1;0.71500;30.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;16.5;;O-MAB_0.2;0.88000;0;0.76000;24.5;;O-MAB_0.4;0.74000;4;0.78000;32.2;;O-MAB_0.6;0.80500;2;0.76500;31.3;;O-MAB_0.8;0.78000;4;0.79000;32.5;;O-MAB_1.2;0.68500;6;0.76500;31.75;;UCB_0.1;0.68500;3;0.74500;16.6;;UCB_0.2;0.86500;0;0.75500;18.85;;UCB_0.4;0.87500;1;0.76500;29.15;;UCB_0.6;0.79000;3;0.75000;28.85;;UCB_0.8;0.79500;3;0.77500;28.2;;UCB_1.4;0.83500;1;0.75500;29.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
207;MultiSBM_0.1;0.70000;3;0.75000;26.75;;MultiSBM_0.2;0.77500;2;0.75500;28.35;;MultiSBM_0.4;0.65500;3;0.71500;30.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;16.55;;O-MAB_0.2;0.74500;3;0.76500;24.65;;O-MAB_0.4;0.75500;4;0.78500;32.4;;O-MAB_0.6;0.85500;2;0.78500;31.4;;O-MAB_0.8;0.68500;5;0.77500;32.75;;O-MAB_1.2;0.82500;2;0.77500;31.85;;UCB_0.1;0.72000;2;0.74000;16.7;;UCB_0.2;0.71500;3;0.75500;19;;UCB_0.4;0.75500;4;0.78500;29.35;;UCB_0.6;0.85500;2;0.78500;28.95;;UCB_0.8;0.73500;4;0.77500;28.4;;UCB_1.4;0.72500;3;0.74500;29.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
208;MultiSBM_0.1;0.76500;1;0.73500;26.8;;MultiSBM_0.2;0.80500;1;0.74500;28.4;;MultiSBM_0.4;0.74500;2;0.67500;30.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;16.6;;O-MAB_0.2;0.79500;2;0.76500;24.75;;O-MAB_0.4;0.83500;3;0.79500;32.55;;O-MAB_0.6;0.85000;2;0.78000;31.5;;O-MAB_0.8;0.72500;4;0.77500;32.95;;O-MAB_1.2;0.85500;1;0.76500;31.9;;UCB_0.1;0.83500;0;0.74500;16.7;;UCB_0.2;0.78500;1;0.72500;19.05;;UCB_0.4;0.75500;4;0.78500;29.55;;UCB_0.6;0.90500;1;0.78500;29;;UCB_0.8;0.76000;3;0.77000;28.55;;UCB_1.4;0.75000;2;0.71000;29.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
209;MultiSBM_0.1;0.71500;2;0.73500;26.9;;MultiSBM_0.2;0.70500;3;0.74500;28.55;;MultiSBM_0.4;0.74500;2;0.67500;31;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;16.65;;O-MAB_0.2;0.69500;4;0.76500;24.95;;O-MAB_0.4;0.98500;0;0.79500;32.55;;O-MAB_0.6;0.90500;1;0.78500;31.55;;O-MAB_0.8;0.69000;5;0.78000;33.2;;O-MAB_1.2;0.77000;4;0.79000;32.1;;UCB_0.1;0.73500;2;0.74500;16.8;;UCB_0.2;0.71500;3;0.75500;19.2;;UCB_0.4;0.97000;0;0.79000;29.55;;UCB_0.6;0.84500;2;0.77500;29.1;;UCB_0.8;0.65000;5;0.76000;28.8;;UCB_1.4;0.84000;1;0.70000;29.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
210;MultiSBM_0.1;0.71000;3;0.75000;27.05;;MultiSBM_0.2;0.78500;2;0.75500;28.65;;MultiSBM_0.4;0.80000;1;0.71000;31.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;16.8;;O-MAB_0.2;0.78000;2;0.76000;25.05;;O-MAB_0.4;0.78500;4;0.79500;32.75;;O-MAB_0.6;0.85500;2;0.78500;31.65;;O-MAB_0.8;0.77000;3;0.77000;33.35;;O-MAB_1.2;0.84000;2;0.75000;32.2;;UCB_0.1;0.63500;4;0.74500;17;;UCB_0.2;0.75500;2;0.74500;19.3;;UCB_0.4;0.78500;4;0.79500;29.75;;UCB_0.6;0.83500;2;0.77500;29.2;;UCB_0.8;0.76500;2;0.73500;28.9;;UCB_1.4;0.64500;5;0.66500;29.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
211;MultiSBM_0.1;0.71000;3;0.75000;27.2;;MultiSBM_0.2;0.78500;2;0.75500;28.75;;MultiSBM_0.4;0.75000;2;0.71000;31.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;16.9;;O-MAB_0.2;0.83000;1;0.76000;25.1;;O-MAB_0.4;0.75500;4;0.78500;32.95;;O-MAB_0.6;0.80500;3;0.78500;31.8;;O-MAB_0.8;0.70500;4;0.76500;33.55;;O-MAB_1.2;0.78500;4;0.79500;32.4;;UCB_0.1;0.73500;2;0.74500;17.1;;UCB_0.2;0.80000;1;0.75000;19.35;;UCB_0.4;0.73500;4;0.77500;29.95;;UCB_0.6;0.80000;3;0.78000;29.35;;UCB_0.8;0.74500;3;0.76500;29.05;;UCB_1.4;0.68500;4;0.66500;30;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
212;MultiSBM_0.1;0.70000;2;0.73000;27.3;;MultiSBM_0.2;0.83500;0;0.73500;28.75;;MultiSBM_0.4;0.69000;4;0.70000;31.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;16.9;;O-MAB_0.2;0.83000;1;0.76000;25.15;;O-MAB_0.4;0.70500;5;0.75500;33.2;;O-MAB_0.6;0.77000;4;0.79000;32;;O-MAB_0.8;0.82500;2;0.74500;33.65;;O-MAB_1.2;0.78000;3;0.74000;32.55;;UCB_0.1;0.73500;2;0.74500;17.2;;UCB_0.2;0.81500;1;0.75500;19.4;;UCB_0.4;0.79000;3;0.78000;30.1;;UCB_0.6;0.75000;4;0.78000;29.55;;UCB_0.8;0.84000;2;0.75000;29.15;;UCB_1.4;0.66500;4;0.74500;30.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
213;MultiSBM_0.1;0.70000;2;0.73000;27.4;;MultiSBM_0.2;0.78500;1;0.73500;28.8;;MultiSBM_0.4;0.64000;5;0.70000;31.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;17;;O-MAB_0.2;0.79500;2;0.76500;25.25;;O-MAB_0.4;0.67000;6;0.79000;33.5;;O-MAB_0.6;0.78500;4;0.76500;32.2;;O-MAB_0.8;0.75500;4;0.75500;33.85;;O-MAB_1.2;0.78500;3;0.77500;32.7;;UCB_0.1;0.78500;1;0.74500;17.25;;UCB_0.2;0.76500;2;0.75500;19.5;;UCB_0.4;0.71500;4;0.76500;30.3;;UCB_0.6;0.80500;3;0.78500;29.7;;UCB_0.8;0.71500;4;0.73500;29.35;;UCB_1.4;0.69000;2;0.71000;30.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
214;MultiSBM_0.1;0.67500;4;0.75500;27.6;;MultiSBM_0.2;0.87500;1;0.77500;28.85;;MultiSBM_0.4;0.64500;5;0.66500;31.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;17.1;;O-MAB_0.2;0.89500;0;0.76500;25.25;;O-MAB_0.4;0.77500;3;0.77500;33.65;;O-MAB_0.6;0.75500;4;0.78500;32.4;;O-MAB_0.8;0.82000;3;0.76000;34;;O-MAB_1.2;0.61500;6;0.76500;33;;UCB_0.1;0.73500;2;0.74500;17.35;;UCB_0.2;0.79500;1;0.74500;19.55;;UCB_0.4;0.77000;4;0.79000;30.5;;UCB_0.6;0.78500;4;0.79500;29.9;;UCB_0.8;0.83000;2;0.77000;29.45;;UCB_1.4;0.74000;2;0.71000;30.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
215;MultiSBM_0.1;0.77500;2;0.75500;27.7;;MultiSBM_0.2;0.67500;5;0.77500;29.1;;MultiSBM_0.4;0.59500;6;0.66500;32.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;17.15;;O-MAB_0.2;0.59500;6;0.76500;25.55;;O-MAB_0.4;0.70500;5;0.78500;33.9;;O-MAB_0.6;0.69000;5;0.78000;32.65;;O-MAB_0.8;0.76500;4;0.78500;34.2;;O-MAB_1.2;0.79000;2;0.76000;33.1;;UCB_0.1;0.83500;0;0.74500;17.35;;UCB_0.2;0.71500;3;0.75500;19.7;;UCB_0.4;0.71500;5;0.78500;30.75;;UCB_0.6;0.67500;5;0.76500;30.15;;UCB_0.8;0.70000;5;0.75000;29.7;;UCB_1.4;0.87000;0;0.72000;30.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
216;MultiSBM_0.1;0.75500;1;0.69500;27.75;;MultiSBM_0.2;0.75000;2;0.74000;29.2;;MultiSBM_0.4;0.68500;2;0.70500;32.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;17.25;;O-MAB_0.2;0.69500;4;0.76500;25.75;;O-MAB_0.4;0.64000;6;0.78000;34.2;;O-MAB_0.6;0.84000;2;0.78000;32.75;;O-MAB_0.8;0.72000;5;0.79000;34.45;;O-MAB_1.2;0.67000;5;0.74000;33.35;;UCB_0.1;0.68500;3;0.74500;17.5;;UCB_0.2;0.71500;3;0.75500;19.85;;UCB_0.4;0.68500;5;0.77500;31;;UCB_0.6;0.82500;1;0.75500;30.2;;UCB_0.8;0.69500;4;0.73500;29.9;;UCB_1.4;0.64000;5;0.72000;30.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
217;MultiSBM_0.1;0.65500;3;0.69500;27.9;;MultiSBM_0.2;0.65000;4;0.74000;29.4;;MultiSBM_0.4;0.68500;2;0.70500;32.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;17.35;;O-MAB_0.2;0.74500;3;0.76500;25.9;;O-MAB_0.4;0.79000;3;0.78000;34.35;;O-MAB_0.6;0.90500;1;0.78500;32.8;;O-MAB_0.8;0.77000;3;0.77000;34.6;;O-MAB_1.2;0.70500;4;0.73500;33.55;;UCB_0.1;0.68500;3;0.74500;17.65;;UCB_0.2;0.76500;2;0.75500;19.95;;UCB_0.4;0.77500;3;0.77500;31.15;;UCB_0.6;0.88000;1;0.77000;30.25;;UCB_0.8;0.71000;3;0.74000;30.05;;UCB_1.4;0.57500;6;0.72500;30.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
218;MultiSBM_0.1;0.77500;1;0.73500;27.95;;MultiSBM_0.2;0.75000;3;0.76000;29.55;;MultiSBM_0.4;0.69500;2;0.71500;32.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;17.5;;O-MAB_0.2;0.84500;1;0.76500;25.95;;O-MAB_0.4;0.75500;4;0.78500;34.55;;O-MAB_0.6;0.85500;2;0.78500;32.9;;O-MAB_0.8;0.83500;2;0.77500;34.7;;O-MAB_1.2;0.87500;0;0.75500;33.55;;UCB_0.1;0.65500;3;0.71500;17.8;;UCB_0.2;0.76500;2;0.75500;20.05;;UCB_0.4;0.79000;3;0.78000;31.3;;UCB_0.6;0.75000;4;0.78000;30.45;;UCB_0.8;0.84500;1;0.76500;30.1;;UCB_1.4;0.72000;2;0.73000;31.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
219;MultiSBM_0.1;0.72500;2;0.73500;28.05;;MultiSBM_0.2;0.80000;2;0.76000;29.65;;MultiSBM_0.4;0.64500;3;0.71500;32.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;17.6;;O-MAB_0.2;0.79500;2;0.76500;26.05;;O-MAB_0.4;0.67000;6;0.79000;34.85;;O-MAB_0.6;0.84000;2;0.78000;33;;O-MAB_0.8;0.84000;2;0.78000;34.8;;O-MAB_1.2;0.75500;4;0.72500;33.75;;UCB_0.1;0.72000;2;0.73000;17.9;;UCB_0.2;0.76500;2;0.75500;20.15;;UCB_0.4;0.73000;4;0.77000;31.5;;UCB_0.6;0.78000;3;0.77000;30.6;;UCB_0.8;0.78000;3;0.77000;30.25;;UCB_1.4;0.74000;1;0.68000;31.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
220;MultiSBM_0.1;0.79000;0;0.73000;28.05;;MultiSBM_0.2;0.72500;3;0.75500;29.8;;MultiSBM_0.4;0.62500;4;0.72500;32.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;17.7;;O-MAB_0.2;0.74500;3;0.76500;26.2;;O-MAB_0.4;0.77000;4;0.79000;35.05;;O-MAB_0.6;0.79000;3;0.78000;33.15;;O-MAB_0.8;0.90000;2;0.80000;34.9;;O-MAB_1.2;0.77000;3;0.77000;33.9;;UCB_0.1;0.73000;2;0.74000;18;;UCB_0.2;0.76500;2;0.75500;20.25;;UCB_0.4;0.80500;3;0.78500;31.65;;UCB_0.6;0.77500;3;0.77500;30.75;;UCB_0.8;0.85500;2;0.78500;30.35;;UCB_1.4;0.78500;1;0.70500;31.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
221;MultiSBM_0.1;0.79000;0;0.73000;28.05;;MultiSBM_0.2;0.72500;3;0.75500;29.95;;MultiSBM_0.4;0.67500;3;0.72500;32.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;17.7;;O-MAB_0.2;0.73000;3;0.76000;26.35;;O-MAB_0.4;0.83500;2;0.77500;35.15;;O-MAB_0.6;0.80500;3;0.78500;33.3;;O-MAB_0.8;0.88500;2;0.79500;35;;O-MAB_1.2;0.70500;4;0.76500;34.1;;UCB_0.1;0.83000;0;0.74000;18;;UCB_0.2;0.71500;3;0.75500;20.4;;UCB_0.4;0.80500;3;0.78500;31.8;;UCB_0.6;0.80500;2;0.76500;30.85;;UCB_0.8;0.82500;2;0.76500;30.45;;UCB_1.4;0.65500;5;0.73500;31.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
222;MultiSBM_0.1;0.69000;3;0.74000;28.2;;MultiSBM_0.2;0.68500;4;0.75500;30.15;;MultiSBM_0.4;0.74500;1;0.69500;33;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;17.75;;O-MAB_0.2;0.64500;5;0.76500;26.6;;O-MAB_0.4;0.82500;2;0.77500;35.25;;O-MAB_0.6;0.82000;3;0.79000;33.45;;O-MAB_0.8;0.92000;1;0.79000;35.05;;O-MAB_1.2;0.75500;3;0.76500;34.25;;UCB_0.1;0.73500;2;0.74500;18.1;;UCB_0.2;0.71500;3;0.75500;20.55;;UCB_0.4;0.80500;3;0.78500;31.95;;UCB_0.6;0.82000;2;0.77000;30.95;;UCB_0.8;0.85500;1;0.76500;30.5;;UCB_1.4;0.78500;2;0.72500;31.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
223;MultiSBM_0.1;0.74000;2;0.74000;28.3;;MultiSBM_0.2;0.78500;2;0.75500;30.25;;MultiSBM_0.4;0.79500;0;0.69500;33;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;17.85;;O-MAB_0.2;0.81500;1;0.75500;26.65;;O-MAB_0.4;0.84000;2;0.78000;35.35;;O-MAB_0.6;0.82000;3;0.79000;33.6;;O-MAB_0.8;0.77000;4;0.79000;35.25;;O-MAB_1.2;0.69500;4;0.76500;34.45;;UCB_0.1;0.73500;2;0.74500;18.2;;UCB_0.2;0.76500;2;0.75500;20.65;;UCB_0.4;0.87000;2;0.79000;32.05;;UCB_0.6;0.78000;3;0.77000;31.1;;UCB_0.8;0.72000;4;0.77000;30.7;;UCB_1.4;0.79500;2;0.75500;31.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
224;MultiSBM_0.1;0.67500;2;0.68500;28.4;;MultiSBM_0.2;0.74000;2;0.73000;30.35;;MultiSBM_0.4;0.78000;2;0.75000;33.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;18.05;;O-MAB_0.2;0.76500;2;0.75500;26.75;;O-MAB_0.4;0.79000;3;0.78000;35.5;;O-MAB_0.6;0.80500;3;0.75500;33.75;;O-MAB_0.8;0.87000;2;0.79000;35.35;;O-MAB_1.2;0.78500;3;0.77500;34.6;;UCB_0.1;0.63500;4;0.74500;18.4;;UCB_0.2;0.74500;3;0.76500;20.8;;UCB_0.4;0.85000;2;0.78000;32.15;;UCB_0.6;0.84000;2;0.78000;31.2;;UCB_0.8;0.82500;2;0.77500;30.8;;UCB_1.4;0.73500;3;0.75500;31.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
225;MultiSBM_0.1;0.72500;1;0.68500;28.45;;MultiSBM_0.2;0.74000;2;0.73000;30.45;;MultiSBM_0.4;0.73000;3;0.75000;33.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;18.05;;O-MAB_0.2;0.76500;2;0.75500;26.85;;O-MAB_0.4;0.70500;5;0.78500;35.75;;O-MAB_0.6;0.75500;4;0.78500;33.95;;O-MAB_0.8;0.93000;1;0.79000;35.4;;O-MAB_1.2;0.70500;5;0.78500;34.85;;UCB_0.1;0.78500;1;0.74500;18.45;;UCB_0.2;0.84500;1;0.76500;20.85;;UCB_0.4;0.72000;5;0.79000;32.4;;UCB_0.6;0.80000;3;0.78000;31.35;;UCB_0.8;0.86500;1;0.76500;30.85;;UCB_1.4;0.76500;2;0.71500;31.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
226;MultiSBM_0.1;0.66500;3;0.73500;28.6;;MultiSBM_0.2;0.76000;1;0.73000;30.5;;MultiSBM_0.4;0.78500;0;0.70500;33.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;18.25;;O-MAB_0.2;0.78000;2;0.76000;26.95;;O-MAB_0.4;0.75500;4;0.75500;35.95;;O-MAB_0.6;0.77000;3;0.77000;34.1;;O-MAB_0.8;0.82000;3;0.79000;35.55;;O-MAB_1.2;0.74000;4;0.75000;35.05;;UCB_0.1;0.63500;4;0.74500;18.65;;UCB_0.2;0.79500;2;0.76500;20.95;;UCB_0.4;0.82000;3;0.79000;32.55;;UCB_0.6;0.78500;3;0.77500;31.5;;UCB_0.8;0.76500;4;0.78500;31.05;;UCB_1.4;0.76000;2;0.71000;31.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
227;MultiSBM_0.1;0.71500;2;0.73500;28.7;;MultiSBM_0.2;0.66000;3;0.73000;30.65;;MultiSBM_0.4;0.68500;2;0.70500;33.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.70500;2;0.73500;18.35;;O-MAB_0.2;0.73000;3;0.76000;27.1;;O-MAB_0.4;0.85500;2;0.78500;36.05;;O-MAB_0.6;0.84000;2;0.78000;34.2;;O-MAB_0.8;0.68500;6;0.76500;35.85;;O-MAB_1.2;0.77500;3;0.77500;35.2;;UCB_0.1;0.78500;1;0.74500;18.7;;UCB_0.2;0.64500;5;0.76500;21.2;;UCB_0.4;0.82000;3;0.79000;32.7;;UCB_0.6;0.82000;3;0.79000;31.65;;UCB_0.8;0.72000;5;0.79000;31.3;;UCB_1.4;0.74000;3;0.70000;32.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
228;MultiSBM_0.1;0.73000;2;0.74000;28.8;;MultiSBM_0.2;0.84000;1;0.75000;30.7;;MultiSBM_0.4;0.66000;4;0.74000;33.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;18.4;;O-MAB_0.2;0.88000;0;0.76000;27.1;;O-MAB_0.4;0.65500;6;0.78500;36.35;;O-MAB_0.6;0.80500;3;0.78500;34.35;;O-MAB_0.8;0.86500;2;0.75500;35.95;;O-MAB_1.2;0.67000;5;0.77000;35.45;;UCB_0.1;0.78500;1;0.74500;18.75;;UCB_0.2;0.84500;1;0.76500;21.25;;UCB_0.4;0.61500;7;0.78500;33.05;;UCB_0.6;0.81500;3;0.78500;31.8;;UCB_0.8;0.86500;1;0.76500;31.35;;UCB_1.4;0.62000;5;0.68000;32.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
229;MultiSBM_0.1;0.73000;2;0.74000;28.9;;MultiSBM_0.2;0.74000;3;0.75000;30.85;;MultiSBM_0.4;0.71000;3;0.74000;33.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;18.5;;O-MAB_0.2;0.78000;2;0.76000;27.2;;O-MAB_0.4;0.77500;3;0.77500;36.5;;O-MAB_0.6;0.67000;6;0.79000;34.65;;O-MAB_0.8;0.95000;1;0.80000;36;;O-MAB_1.2;0.78000;2;0.76000;35.55;;UCB_0.1;0.78500;1;0.74500;18.8;;UCB_0.2;0.79500;2;0.76500;21.35;;UCB_0.4;0.78500;3;0.77500;33.2;;UCB_0.6;0.67000;6;0.79000;32.1;;UCB_0.8;0.88500;1;0.74500;31.4;;UCB_1.4;0.63500;4;0.70500;32.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
230;MultiSBM_0.1;0.81500;0;0.73500;28.9;;MultiSBM_0.2;0.81500;1;0.74500;30.9;;MultiSBM_0.4;0.71500;3;0.71500;33.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;18.6;;O-MAB_0.2;0.88000;0;0.76000;27.2;;O-MAB_0.4;0.84000;2;0.78000;36.6;;O-MAB_0.6;0.79000;3;0.78000;34.8;;O-MAB_0.8;0.65000;7;0.80000;36.35;;O-MAB_1.2;0.68000;5;0.74000;35.8;;UCB_0.1;0.73500;2;0.74500;18.9;;UCB_0.2;0.84500;1;0.76500;21.4;;UCB_0.4;0.83500;2;0.77500;33.3;;UCB_0.6;0.84000;2;0.78000;32.2;;UCB_0.8;0.63500;7;0.79500;31.75;;UCB_1.4;0.60500;5;0.74500;32.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
231;MultiSBM_0.1;0.71500;2;0.73500;29;;MultiSBM_0.2;0.71500;3;0.74500;31.05;;MultiSBM_0.4;0.66500;4;0.71500;34.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;18.8;;O-MAB_0.2;0.73000;3;0.76000;27.35;;O-MAB_0.4;0.62000;7;0.76000;36.95;;O-MAB_0.6;0.82000;3;0.76000;34.95;;O-MAB_0.8;0.75500;4;0.78500;36.55;;O-MAB_1.2;0.68500;4;0.72500;36;;UCB_0.1;0.63500;4;0.74500;19.1;;UCB_0.2;0.79500;2;0.76500;21.5;;UCB_0.4;0.65000;6;0.75000;33.6;;UCB_0.6;0.83000;2;0.77000;32.3;;UCB_0.8;0.69500;4;0.72500;31.95;;UCB_1.4;0.63000;3;0.71000;32.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
232;MultiSBM_0.1;0.76500;1;0.73500;29.05;;MultiSBM_0.2;0.73500;3;0.75500;31.2;;MultiSBM_0.4;0.75000;2;0.74000;34.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;18.8;;O-MAB_0.2;0.73000;3;0.76000;27.5;;O-MAB_0.4;0.84000;2;0.78000;37.05;;O-MAB_0.6;0.64000;6;0.78000;35.25;;O-MAB_0.8;0.85500;2;0.78500;36.65;;O-MAB_1.2;0.81500;1;0.72500;36.05;;UCB_0.1;0.83500;0;0.74500;19.1;;UCB_0.2;0.73000;3;0.76000;21.65;;UCB_0.4;0.80000;3;0.78000;33.75;;UCB_0.6;0.65500;6;0.78500;32.6;;UCB_0.8;0.78000;3;0.77000;32.1;;UCB_1.4;0.75000;1;0.72000;33;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
233;MultiSBM_0.1;0.76500;1;0.73500;29.1;;MultiSBM_0.2;0.73500;3;0.75500;31.35;;MultiSBM_0.4;0.75000;2;0.74000;34.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;18.85;;O-MAB_0.2;0.83000;1;0.76000;27.55;;O-MAB_0.4;0.80500;3;0.78500;37.2;;O-MAB_0.6;0.85500;2;0.78500;35.35;;O-MAB_0.8;0.88000;2;0.79000;36.75;;O-MAB_1.2;0.67500;5;0.77500;36.3;;UCB_0.1;0.73500;2;0.74500;19.2;;UCB_0.2;0.83000;1;0.76000;21.7;;UCB_0.4;0.84000;2;0.78000;33.85;;UCB_0.6;0.87000;1;0.77000;32.65;;UCB_0.8;0.85500;1;0.76500;32.15;;UCB_1.4;0.77000;1;0.73000;33.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
234;MultiSBM_0.1;0.68000;3;0.74000;29.25;;MultiSBM_0.2;0.79000;2;0.76000;31.45;;MultiSBM_0.4;0.78000;1;0.70000;34.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;19;;O-MAB_0.2;0.74500;3;0.76500;27.7;;O-MAB_0.4;0.92000;1;0.79000;37.25;;O-MAB_0.6;0.89000;1;0.78000;35.4;;O-MAB_0.8;0.88000;2;0.79000;36.85;;O-MAB_1.2;0.88000;0;0.75000;36.3;;UCB_0.1;0.68500;3;0.74500;19.35;;UCB_0.2;0.79500;2;0.76500;21.8;;UCB_0.4;0.92000;1;0.79000;33.9;;UCB_0.6;0.83000;2;0.77000;32.75;;UCB_0.8;0.87000;2;0.79000;32.25;;UCB_1.4;0.79000;1;0.73000;33.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
235;MultiSBM_0.1;0.78000;1;0.74000;29.3;;MultiSBM_0.2;0.79000;2;0.76000;31.55;;MultiSBM_0.4;0.63000;4;0.70000;34.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;19.1;;O-MAB_0.2;0.78000;2;0.76000;27.8;;O-MAB_0.4;0.77000;4;0.79000;37.45;;O-MAB_0.6;0.84000;2;0.78000;35.5;;O-MAB_0.8;0.82000;3;0.79000;37;;O-MAB_1.2;0.57000;8;0.70000;36.7;;UCB_0.1;0.68500;3;0.74500;19.5;;UCB_0.2;0.74500;3;0.76500;21.95;;UCB_0.4;0.77000;4;0.79000;34.1;;UCB_0.6;0.84000;2;0.78000;32.85;;UCB_0.8;0.78500;4;0.76500;32.45;;UCB_1.4;0.63500;6;0.77500;33.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
236;MultiSBM_0.1;0.76000;1;0.73000;29.35;;MultiSBM_0.2;0.65000;5;0.76000;31.8;;MultiSBM_0.4;0.83000;1;0.75000;34.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;19.2;;O-MAB_0.2;0.63000;5;0.76000;28.05;;O-MAB_0.4;0.92000;1;0.79000;37.5;;O-MAB_0.6;0.75500;4;0.78500;35.7;;O-MAB_0.8;0.70000;6;0.80000;37.3;;O-MAB_1.2;0.66000;4;0.75000;36.9;;UCB_0.1;0.78500;1;0.74500;19.55;;UCB_0.2;0.69500;4;0.76500;22.15;;UCB_0.4;0.84000;2;0.78000;34.2;;UCB_0.6;0.83500;2;0.77500;32.95;;UCB_0.8;0.70000;5;0.78000;32.7;;UCB_1.4;0.64000;5;0.73000;33.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
237;MultiSBM_0.1;0.71000;2;0.73000;29.45;;MultiSBM_0.2;0.70000;4;0.76000;32;;MultiSBM_0.4;0.88000;0;0.75000;34.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.75500;1;0.73500;19.25;;O-MAB_0.2;0.68000;4;0.76000;28.25;;O-MAB_0.4;0.97000;0;0.79000;37.5;;O-MAB_0.6;0.85500;2;0.78500;35.8;;O-MAB_0.8;0.70500;5;0.78500;37.55;;O-MAB_1.2;0.71000;2;0.73000;37;;UCB_0.1;0.62000;4;0.74000;19.75;;UCB_0.2;0.64500;5;0.76500;22.4;;UCB_0.4;0.95000;0;0.78000;34.2;;UCB_0.6;0.86500;2;0.78500;33.05;;UCB_0.8;0.68500;5;0.77500;32.95;;UCB_1.4;0.73000;2;0.67000;33.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
238;MultiSBM_0.1;0.70000;2;0.73000;29.55;;MultiSBM_0.2;0.72500;2;0.72500;32.1;;MultiSBM_0.4;0.77500;1;0.72500;34.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;19.3;;O-MAB_0.2;0.83000;1;0.76000;28.3;;O-MAB_0.4;0.88500;2;0.79500;37.6;;O-MAB_0.6;0.75500;4;0.78500;36;;O-MAB_0.8;0.69000;5;0.78000;37.8;;O-MAB_1.2;0.76000;3;0.77000;37.15;;UCB_0.1;0.68500;3;0.74500;19.9;;UCB_0.2;0.78000;2;0.76000;22.5;;UCB_0.4;0.87000;2;0.79000;34.3;;UCB_0.6;0.72000;5;0.79000;33.3;;UCB_0.8;0.71500;4;0.76500;33.15;;UCB_1.4;0.78000;1;0.73000;33.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
239;MultiSBM_0.1;0.60000;4;0.73000;29.75;;MultiSBM_0.2;0.62500;4;0.72500;32.3;;MultiSBM_0.4;0.77500;1;0.72500;34.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;19.4;;O-MAB_0.2;0.68000;4;0.76000;28.5;;O-MAB_0.4;0.83500;3;0.79500;37.75;;O-MAB_0.6;0.85500;2;0.78500;36.1;;O-MAB_0.8;0.70500;5;0.75500;38.05;;O-MAB_1.2;0.80000;3;0.78000;37.3;;UCB_0.1;0.68500;3;0.74500;20.05;;UCB_0.2;0.68000;4;0.76000;22.7;;UCB_0.4;0.83500;3;0.79500;34.45;;UCB_0.6;0.79000;2;0.76000;33.4;;UCB_0.8;0.73500;3;0.75500;33.3;;UCB_1.4;0.81500;0;0.72500;33.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
240;MultiSBM_0.1;0.77500;1;0.73500;29.8;;MultiSBM_0.2;0.67500;4;0.75500;32.5;;MultiSBM_0.4;0.59500;5;0.74500;34.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;19.45;;O-MAB_0.2;0.68000;4;0.76000;28.7;;O-MAB_0.4;0.55500;8;0.78500;38.15;;O-MAB_0.6;0.77000;4;0.79000;36.3;;O-MAB_0.8;0.86500;2;0.75500;38.15;;O-MAB_1.2;0.75000;3;0.76000;37.45;;UCB_0.1;0.78500;1;0.74500;20.1;;UCB_0.2;0.69500;4;0.76500;22.9;;UCB_0.4;0.52000;9;0.79000;34.9;;UCB_0.6;0.68500;5;0.77500;33.65;;UCB_0.8;0.83500;2;0.74500;33.4;;UCB_1.4;0.90000;1;0.78000;33.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
241;MultiSBM_0.1;0.72500;2;0.73500;29.9;;MultiSBM_0.2;0.62500;5;0.75500;32.75;;MultiSBM_0.4;0.79500;1;0.74500;34.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;19.5;;O-MAB_0.2;0.66500;4;0.75500;28.9;;O-MAB_0.4;0.85500;2;0.78500;38.25;;O-MAB_0.6;0.89000;1;0.78000;36.35;;O-MAB_0.8;0.87000;2;0.79000;38.25;;O-MAB_1.2;0.91000;0;0.77000;37.45;;UCB_0.1;0.73500;2;0.74500;20.2;;UCB_0.2;0.63000;5;0.76000;23.15;;UCB_0.4;0.86500;2;0.78500;35;;UCB_0.6;0.83500;1;0.75500;33.7;;UCB_0.8;0.86500;2;0.78500;33.5;;UCB_1.4;0.78000;4;0.76000;34.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
242;MultiSBM_0.1;0.81500;0;0.73500;29.9;;MultiSBM_0.2;0.79500;1;0.73500;32.8;;MultiSBM_0.4;0.72500;3;0.72500;35.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;19.6;;O-MAB_0.2;0.68000;4;0.76000;29.1;;O-MAB_0.4;0.78500;4;0.76500;38.45;;O-MAB_0.6;0.83000;2;0.77000;36.45;;O-MAB_0.8;0.93500;1;0.79500;38.3;;O-MAB_1.2;0.72000;5;0.79000;37.7;;UCB_0.1;0.63500;4;0.74500;20.4;;UCB_0.2;0.71000;3;0.75000;23.3;;UCB_0.4;0.82000;3;0.79000;35.15;;UCB_0.6;0.81500;2;0.76500;33.8;;UCB_0.8;0.93000;1;0.79000;33.55;;UCB_1.4;0.71500;4;0.76500;34.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
243;MultiSBM_0.1;0.76500;1;0.73500;29.95;;MultiSBM_0.2;0.69500;3;0.73500;32.95;;MultiSBM_0.4;0.87500;0;0.72500;35.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;19.65;;O-MAB_0.2;0.71500;3;0.75500;29.25;;O-MAB_0.4;0.85500;2;0.78500;38.55;;O-MAB_0.6;0.87000;2;0.76000;36.55;;O-MAB_0.8;0.83500;3;0.79500;38.45;;O-MAB_1.2;0.79000;2;0.76000;37.8;;UCB_0.1;0.83500;0;0.74500;20.4;;UCB_0.2;0.72500;3;0.75500;23.45;;UCB_0.4;0.85500;2;0.78500;35.25;;UCB_0.6;0.90000;1;0.78000;33.85;;UCB_0.8;0.82000;3;0.79000;33.7;;UCB_1.4;0.74000;3;0.70000;34.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
244;MultiSBM_0.1;0.77500;1;0.73500;30;;MultiSBM_0.2;0.76000;2;0.74000;33.05;;MultiSBM_0.4;0.80000;1;0.71000;35.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;19.75;;O-MAB_0.2;0.79500;2;0.76500;29.35;;O-MAB_0.4;0.72000;5;0.79000;38.8;;O-MAB_0.6;0.79000;3;0.78000;36.7;;O-MAB_0.8;0.78500;4;0.79500;38.65;;O-MAB_1.2;0.62500;6;0.71500;38.1;;UCB_0.1;0.73500;2;0.74500;20.5;;UCB_0.2;0.86500;0;0.75500;23.45;;UCB_0.4;0.75500;4;0.78500;35.45;;UCB_0.6;0.78000;3;0.77000;34;;UCB_0.8;0.78500;4;0.79500;33.9;;UCB_1.4;0.75500;2;0.71500;34.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
245;MultiSBM_0.1;0.67500;3;0.73500;30.15;;MultiSBM_0.2;0.66000;4;0.74000;33.25;;MultiSBM_0.4;0.70000;3;0.71000;35.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;19.95;;O-MAB_0.2;0.73000;3;0.76000;29.5;;O-MAB_0.4;0.85500;2;0.78500;38.9;;O-MAB_0.6;0.89000;1;0.78000;36.75;;O-MAB_0.8;0.69500;5;0.77500;38.9;;O-MAB_1.2;0.84500;1;0.76500;38.15;;UCB_0.1;0.53500;6;0.74500;20.8;;UCB_0.2;0.69500;4;0.76500;23.65;;UCB_0.4;0.87000;2;0.79000;35.55;;UCB_0.6;0.93500;0;0.77500;34;;UCB_0.8;0.68500;5;0.77500;34.15;;UCB_1.4;0.72000;2;0.72000;34.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
246;MultiSBM_0.1;0.75500;1;0.73500;30.2;;MultiSBM_0.2;0.67500;4;0.75500;33.45;;MultiSBM_0.4;0.69000;3;0.74000;35.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;20;;O-MAB_0.2;0.73000;3;0.76000;29.65;;O-MAB_0.4;0.78500;4;0.79500;39.1;;O-MAB_0.6;0.55500;8;0.78500;37.15;;O-MAB_0.8;0.69000;5;0.75000;39.15;;O-MAB_1.2;0.74500;3;0.75500;38.3;;UCB_0.1;0.78500;1;0.74500;20.85;;UCB_0.2;0.74500;3;0.76500;23.8;;UCB_0.4;0.73500;5;0.79500;35.8;;UCB_0.6;0.57000;8;0.79000;34.4;;UCB_0.8;0.66000;5;0.76000;34.4;;UCB_1.4;0.74000;3;0.76000;34.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
247;MultiSBM_0.1;0.65500;3;0.73500;30.35;;MultiSBM_0.2;0.77500;2;0.75500;33.55;;MultiSBM_0.4;0.64000;4;0.74000;35.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;20;;O-MAB_0.2;0.76000;2;0.75000;29.75;;O-MAB_0.4;0.66500;6;0.78500;39.4;;O-MAB_0.6;0.64000;6;0.78000;37.45;;O-MAB_0.8;0.62500;6;0.77500;39.45;;O-MAB_1.2;0.64000;6;0.78000;38.6;;UCB_0.1;0.78500;1;0.74500;20.9;;UCB_0.2;0.79500;2;0.76500;23.9;;UCB_0.4;0.65500;6;0.78500;36.1;;UCB_0.6;0.59000;7;0.78000;34.75;;UCB_0.8;0.65000;5;0.76000;34.65;;UCB_1.4;0.63500;5;0.72500;35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
248;MultiSBM_0.1;0.75000;2;0.75000;30.45;;MultiSBM_0.2;0.73500;3;0.75500;33.7;;MultiSBM_0.4;0.71000;3;0.68000;35.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;20.1;;O-MAB_0.2;0.78000;2;0.76000;29.85;;O-MAB_0.4;0.87000;2;0.79000;39.5;;O-MAB_0.6;0.70500;5;0.78500;37.7;;O-MAB_0.8;0.75000;4;0.78000;39.65;;O-MAB_1.2;0.79000;2;0.76000;38.7;;UCB_0.1;0.73500;2;0.74500;21;;UCB_0.2;0.78000;2;0.76000;24;;UCB_0.4;0.88500;2;0.79500;36.2;;UCB_0.6;0.75500;3;0.76500;34.9;;UCB_0.8;0.77000;3;0.77000;34.8;;UCB_1.4;0.59500;5;0.73500;35.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
249;MultiSBM_0.1;0.80000;1;0.75000;30.5;;MultiSBM_0.2;0.83500;1;0.75500;33.75;;MultiSBM_0.4;0.71000;3;0.68000;35.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;20.1;;O-MAB_0.2;0.83000;1;0.76000;29.9;;O-MAB_0.4;0.77000;4;0.79000;39.7;;O-MAB_0.6;0.79000;3;0.78000;37.85;;O-MAB_0.8;0.67000;5;0.77000;39.9;;O-MAB_1.2;0.80000;2;0.76000;38.8;;UCB_0.1;0.83500;0;0.74500;21;;UCB_0.2;0.84500;1;0.76500;24.05;;UCB_0.4;0.83500;3;0.79500;36.35;;UCB_0.6;0.76500;3;0.76500;35.05;;UCB_0.8;0.66500;5;0.76500;35.05;;UCB_1.4;0.79000;1;0.70000;35.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
250;MultiSBM_0.1;0.80000;0;0.73000;30.5;;MultiSBM_0.2;0.72500;3;0.71500;33.9;;MultiSBM_0.4;0.64000;4;0.71000;36.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;20.3;;O-MAB_0.2;0.83000;1;0.76000;29.95;;O-MAB_0.4;0.83500;3;0.79500;39.85;;O-MAB_0.6;0.77000;3;0.77000;38;;O-MAB_0.8;0.69000;5;0.78000;40.15;;O-MAB_1.2;0.69000;4;0.76000;39;;UCB_0.1;0.68500;3;0.74500;21.15;;UCB_0.2;0.74500;3;0.76500;24.2;;UCB_0.4;0.83500;3;0.79500;36.5;;UCB_0.6;0.72000;4;0.77000;35.25;;UCB_0.8;0.64000;5;0.76000;35.3;;UCB_1.4;0.74500;2;0.71500;35.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
251;MultiSBM_0.1;0.75000;1;0.73000;30.55;;MultiSBM_0.2;0.82500;1;0.71500;33.95;;MultiSBM_0.4;0.69000;3;0.71000;36.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;20.45;;O-MAB_0.2;0.78000;2;0.76000;30.05;;O-MAB_0.4;0.73500;5;0.79500;40.1;;O-MAB_0.6;0.93500;0;0.77500;38;;O-MAB_0.8;0.89000;1;0.78000;40.2;;O-MAB_1.2;0.65500;5;0.73500;39.25;;UCB_0.1;0.73500;2;0.74500;21.25;;UCB_0.2;0.79500;2;0.76500;24.3;;UCB_0.4;0.73500;5;0.79500;36.75;;UCB_0.6;0.92000;0;0.77000;35.25;;UCB_0.8;0.71500;3;0.71500;35.45;;UCB_1.4;0.69500;3;0.73500;35.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
252;MultiSBM_0.1;0.71500;3;0.72500;30.7;;MultiSBM_0.2;0.71500;3;0.71500;34.1;;MultiSBM_0.4;0.75000;2;0.74000;36.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.70500;2;0.73500;20.55;;O-MAB_0.2;0.76500;2;0.75500;30.15;;O-MAB_0.4;0.82000;3;0.79000;40.25;;O-MAB_0.6;0.64000;6;0.78000;38.3;;O-MAB_0.8;0.70500;5;0.78500;40.45;;O-MAB_1.2;0.71500;3;0.75500;39.4;;UCB_0.1;0.72000;2;0.74000;21.35;;UCB_0.2;0.78000;2;0.76000;24.4;;UCB_0.4;0.77000;4;0.79000;36.95;;UCB_0.6;0.60000;7;0.78000;35.6;;UCB_0.8;0.68000;4;0.75000;35.65;;UCB_1.4;0.84000;1;0.76000;35.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
253;MultiSBM_0.1;0.76500;2;0.72500;30.8;;MultiSBM_0.2;0.76500;2;0.71500;34.2;;MultiSBM_0.4;0.80000;1;0.74000;36.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;20.55;;O-MAB_0.2;0.83000;1;0.76000;30.2;;O-MAB_0.4;0.83500;3;0.79500;40.4;;O-MAB_0.6;0.94000;0;0.78000;38.3;;O-MAB_0.8;0.72000;4;0.77000;40.65;;O-MAB_1.2;0.85500;2;0.78500;39.5;;UCB_0.1;0.78500;1;0.74500;21.4;;UCB_0.2;0.79500;2;0.76500;24.5;;UCB_0.4;0.76500;4;0.78500;37.15;;UCB_0.6;0.94000;0;0.78000;35.6;;UCB_0.8;0.63500;5;0.75500;35.9;;UCB_1.4;0.64000;5;0.75000;35.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
254;MultiSBM_0.1;0.56500;5;0.70500;31.05;;MultiSBM_0.2;0.68500;4;0.75500;34.4;;MultiSBM_0.4;0.77500;2;0.72500;36.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;20.75;;O-MAB_0.2;0.73000;3;0.76000;30.35;;O-MAB_0.4;0.83500;3;0.79500;40.55;;O-MAB_0.6;0.87000;2;0.79000;38.4;;O-MAB_0.8;0.72500;4;0.77500;40.85;;O-MAB_1.2;0.88500;1;0.77500;39.55;;UCB_0.1;0.68500;3;0.74500;21.55;;UCB_0.2;0.81500;1;0.73500;24.55;;UCB_0.4;0.87000;2;0.79000;37.25;;UCB_0.6;0.88500;2;0.79500;35.7;;UCB_0.8;0.80500;2;0.76500;36;;UCB_1.4;0.73500;2;0.73500;35.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
255;MultiSBM_0.1;0.71500;2;0.70500;31.15;;MultiSBM_0.2;0.78500;2;0.75500;34.5;;MultiSBM_0.4;0.72500;3;0.72500;36.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;20.85;;O-MAB_0.2;0.83000;1;0.76000;30.4;;O-MAB_0.4;0.68500;6;0.79500;40.85;;O-MAB_0.6;0.70500;5;0.78500;38.65;;O-MAB_0.8;0.77500;3;0.77500;41;;O-MAB_1.2;0.80500;3;0.78500;39.7;;UCB_0.1;0.73500;2;0.74500;21.65;;UCB_0.2;0.69500;4;0.76500;24.75;;UCB_0.4;0.65000;6;0.78000;37.55;;UCB_0.6;0.64500;6;0.77500;36;;UCB_0.8;0.81500;2;0.76500;36.1;;UCB_1.4;0.57500;6;0.65500;36.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
256;MultiSBM_0.1;0.62000;4;0.73000;31.35;;MultiSBM_0.2;0.69000;3;0.73000;34.65;;MultiSBM_0.4;0.69500;3;0.67500;36.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;21;;O-MAB_0.2;0.78000;2;0.76000;30.5;;O-MAB_0.4;0.77000;4;0.76000;41.05;;O-MAB_0.6;0.73500;4;0.77500;38.85;;O-MAB_0.8;0.80500;2;0.76500;41.1;;O-MAB_1.2;0.73500;4;0.77500;39.9;;UCB_0.1;0.58500;5;0.74500;21.9;;UCB_0.2;0.64500;5;0.76500;25;;UCB_0.4;0.76500;4;0.78500;37.75;;UCB_0.6;0.74000;3;0.76000;36.15;;UCB_0.8;0.79000;3;0.78000;36.25;;UCB_1.4;0.69000;3;0.71000;36.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
257;MultiSBM_0.1;0.77000;1;0.73000;31.4;;MultiSBM_0.2;0.74000;2;0.73000;34.75;;MultiSBM_0.4;0.79500;1;0.67500;36.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;21.05;;O-MAB_0.2;0.83000;1;0.76000;30.55;;O-MAB_0.4;0.93500;1;0.79500;41.1;;O-MAB_0.6;0.79000;3;0.78000;39;;O-MAB_0.8;0.80500;2;0.76500;41.2;;O-MAB_1.2;0.82500;2;0.77500;40;;UCB_0.1;0.73500;2;0.74500;22;;UCB_0.2;0.78000;2;0.76000;25.1;;UCB_0.4;0.95000;0;0.78000;37.75;;UCB_0.6;0.76500;3;0.76500;36.3;;UCB_0.8;0.79000;2;0.76000;36.35;;UCB_1.4;0.74000;2;0.70000;36.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
258;MultiSBM_0.1;0.80500;0;0.73500;31.4;;MultiSBM_0.2;0.65000;3;0.69000;34.9;;MultiSBM_0.4;0.72500;3;0.74500;37.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;21.1;;O-MAB_0.2;0.83000;1;0.76000;30.6;;O-MAB_0.4;0.72000;5;0.79000;41.35;;O-MAB_0.6;0.87000;2;0.79000;39.1;;O-MAB_0.8;0.89000;1;0.78000;41.25;;O-MAB_1.2;0.79000;3;0.75000;40.15;;UCB_0.1;0.78500;1;0.74500;22.05;;UCB_0.2;0.74500;3;0.76500;25.25;;UCB_0.4;0.73500;5;0.79500;38;;UCB_0.6;0.83500;2;0.77500;36.4;;UCB_0.8;0.87000;1;0.77000;36.4;;UCB_1.4;0.68000;3;0.73000;36.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
259;MultiSBM_0.1;0.75500;1;0.73500;31.45;;MultiSBM_0.2;0.80000;0;0.69000;34.9;;MultiSBM_0.4;0.72500;3;0.74500;37.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;21.1;;O-MAB_0.2;0.81500;1;0.75500;30.65;;O-MAB_0.4;0.70500;5;0.78500;41.6;;O-MAB_0.6;0.65500;6;0.78500;39.4;;O-MAB_0.8;0.86500;2;0.75500;41.35;;O-MAB_1.2;0.72000;4;0.74000;40.35;;UCB_0.1;0.83500;0;0.74500;22.05;;UCB_0.2;0.84500;1;0.76500;25.3;;UCB_0.4;0.70500;5;0.78500;38.25;;UCB_0.6;0.62000;7;0.79000;36.75;;UCB_0.8;0.84500;1;0.75500;36.45;;UCB_1.4;0.78500;1;0.73500;36.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
260;MultiSBM_0.1;0.79500;1;0.74500;31.5;;MultiSBM_0.2;0.80500;1;0.74500;34.95;;MultiSBM_0.4;0.68500;2;0.67500;37.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;21.2;;O-MAB_0.2;0.84500;1;0.76500;30.7;;O-MAB_0.4;0.78500;4;0.79500;41.8;;O-MAB_0.6;0.67500;5;0.77500;39.65;;O-MAB_0.8;0.73500;5;0.79500;41.6;;O-MAB_1.2;0.71500;4;0.76500;40.55;;UCB_0.1;0.73500;2;0.74500;22.15;;UCB_0.2;0.79500;2;0.76500;25.4;;UCB_0.4;0.79500;3;0.77500;38.4;;UCB_0.6;0.65000;5;0.76000;37;;UCB_0.8;0.75500;4;0.78500;36.65;;UCB_1.4;0.74000;3;0.76000;36.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
261;MultiSBM_0.1;0.84500;0;0.74500;31.5;;MultiSBM_0.2;0.80500;1;0.74500;35;;MultiSBM_0.4;0.63500;3;0.67500;37.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;21.25;;O-MAB_0.2;0.79500;2;0.76500;30.8;;O-MAB_0.4;0.68500;6;0.79500;42.1;;O-MAB_0.6;0.85500;2;0.78500;39.75;;O-MAB_0.8;0.78000;4;0.79000;41.8;;O-MAB_1.2;0.68500;5;0.77500;40.8;;UCB_0.1;0.78500;1;0.74500;22.2;;UCB_0.2;0.79000;2;0.76000;25.5;;UCB_0.4;0.67000;6;0.79000;38.7;;UCB_0.6;0.79000;3;0.75000;37.15;;UCB_0.8;0.78500;4;0.79500;36.85;;UCB_1.4;0.80000;2;0.73000;36.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
262;MultiSBM_0.1;0.74500;1;0.72500;31.55;;MultiSBM_0.2;0.84500;2;0.77500;35.1;;MultiSBM_0.4;0.84000;0;0.71000;37.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;21.3;;O-MAB_0.2;0.79500;2;0.76500;30.9;;O-MAB_0.4;0.85500;2;0.78500;42.2;;O-MAB_0.6;0.80000;3;0.78000;39.9;;O-MAB_0.8;0.83500;3;0.79500;41.95;;O-MAB_1.2;0.84000;2;0.75000;40.9;;UCB_0.1;0.78500;1;0.74500;22.25;;UCB_0.2;0.79500;2;0.76500;25.6;;UCB_0.4;0.83500;2;0.77500;38.8;;UCB_0.6;0.80000;2;0.76000;37.25;;UCB_0.8;0.82000;3;0.79000;37;;UCB_1.4;0.69000;4;0.75000;37.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
263;MultiSBM_0.1;0.74500;1;0.72500;31.6;;MultiSBM_0.2;0.84500;2;0.77500;35.2;;MultiSBM_0.4;0.74000;2;0.71000;37.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;21.4;;O-MAB_0.2;0.84500;1;0.76500;30.95;;O-MAB_0.4;0.77000;4;0.79000;42.4;;O-MAB_0.6;0.70500;5;0.78500;40.15;;O-MAB_0.8;0.95500;0;0.78500;41.95;;O-MAB_1.2;0.58500;7;0.77500;41.25;;UCB_0.1;0.78500;1;0.74500;22.3;;UCB_0.2;0.89500;0;0.76500;25.6;;UCB_0.4;0.82000;3;0.79000;38.95;;UCB_0.6;0.62000;6;0.77000;37.55;;UCB_0.8;0.93500;0;0.77500;37;;UCB_1.4;0.82500;1;0.75500;37.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
264;MultiSBM_0.1;0.71000;2;0.73000;31.7;;MultiSBM_0.2;0.68000;3;0.73000;35.35;;MultiSBM_0.4;0.75000;1;0.72000;37.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;21.5;;O-MAB_0.2;0.64500;5;0.76500;31.2;;O-MAB_0.4;0.82000;3;0.79000;42.55;;O-MAB_0.6;0.72000;5;0.79000;40.4;;O-MAB_0.8;0.73500;5;0.79500;42.2;;O-MAB_1.2;0.78500;2;0.75500;41.35;;UCB_0.1;0.73500;2;0.74500;22.4;;UCB_0.2;0.69500;4;0.76500;25.8;;UCB_0.4;0.82000;3;0.79000;39.1;;UCB_0.6;0.67000;5;0.77000;37.8;;UCB_0.8;0.73000;4;0.77000;37.2;;UCB_1.4;0.76500;3;0.73500;37.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
265;MultiSBM_0.1;0.76000;1;0.73000;31.75;;MultiSBM_0.2;0.78000;1;0.73000;35.4;;MultiSBM_0.4;0.75000;1;0.72000;37.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;21.6;;O-MAB_0.2;0.79500;2;0.76500;31.3;;O-MAB_0.4;0.75000;4;0.78000;42.75;;O-MAB_0.6;0.79000;3;0.78000;40.55;;O-MAB_0.8;0.82000;3;0.79000;42.35;;O-MAB_1.2;0.68500;4;0.72500;41.55;;UCB_0.1;0.68500;3;0.74500;22.55;;UCB_0.2;0.84500;1;0.76500;25.85;;UCB_0.4;0.78500;3;0.77500;39.25;;UCB_0.6;0.73500;3;0.75500;37.95;;UCB_0.8;0.77000;3;0.77000;37.35;;UCB_1.4;0.82500;1;0.71500;37.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
266;MultiSBM_0.1;0.58500;5;0.71500;32;;MultiSBM_0.2;0.73500;4;0.77500;35.6;;MultiSBM_0.4;0.70000;3;0.70000;37.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;21.7;;O-MAB_0.2;0.78000;2;0.76000;31.4;;O-MAB_0.4;0.82000;3;0.79000;42.9;;O-MAB_0.6;0.78500;3;0.77500;40.7;;O-MAB_0.8;0.88500;2;0.79500;42.45;;O-MAB_1.2;0.84000;2;0.75000;41.65;;UCB_0.1;0.73500;2;0.74500;22.65;;UCB_0.2;0.79500;2;0.76500;25.95;;UCB_0.4;0.80500;3;0.78500;39.4;;UCB_0.6;0.80000;2;0.76000;38.05;;UCB_0.8;0.81000;3;0.78000;37.5;;UCB_1.4;0.65500;5;0.73500;37.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
267;MultiSBM_0.1;0.73500;2;0.71500;32.1;;MultiSBM_0.2;0.73500;4;0.77500;35.8;;MultiSBM_0.4;0.75000;2;0.70000;37.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;21.7;;O-MAB_0.2;0.73000;3;0.76000;31.55;;O-MAB_0.4;0.67000;6;0.79000;43.2;;O-MAB_0.6;0.90500;1;0.78500;40.75;;O-MAB_0.8;0.83500;3;0.79500;42.6;;O-MAB_1.2;0.80500;3;0.78500;41.8;;UCB_0.1;0.83500;0;0.74500;22.65;;UCB_0.2;0.74500;3;0.76500;26.1;;UCB_0.4;0.60500;7;0.78500;39.75;;UCB_0.6;0.88500;1;0.77500;38.1;;UCB_0.8;0.78000;3;0.77000;37.65;;UCB_1.4;0.57000;6;0.69000;37.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
268;MultiSBM_0.1;0.70500;2;0.69500;32.2;;MultiSBM_0.2;0.66500;4;0.74500;36;;MultiSBM_0.4;0.70000;3;0.75000;38.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;21.7;;O-MAB_0.2;0.58000;6;0.76000;31.85;;O-MAB_0.4;0.75000;4;0.78000;43.4;;O-MAB_0.6;0.68500;6;0.79500;41.05;;O-MAB_0.8;0.62000;7;0.79000;42.95;;O-MAB_1.2;0.57000;8;0.79000;42.2;;UCB_0.1;0.78500;1;0.74500;22.7;;UCB_0.2;0.64500;5;0.76500;26.35;;UCB_0.4;0.81500;3;0.78500;39.9;;UCB_0.6;0.71500;5;0.78500;38.35;;UCB_0.8;0.63500;6;0.77500;37.95;;UCB_1.4;0.76000;1;0.69000;38;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
269;MultiSBM_0.1;0.70500;2;0.69500;32.3;;MultiSBM_0.2;0.61500;5;0.74500;36.25;;MultiSBM_0.4;0.75000;2;0.75000;38.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;21.75;;O-MAB_0.2;0.73000;3;0.76000;32;;O-MAB_0.4;0.65000;6;0.78000;43.7;;O-MAB_0.6;0.75500;4;0.78500;41.25;;O-MAB_0.8;0.87000;1;0.74000;43;;O-MAB_1.2;0.66500;4;0.75500;42.4;;UCB_0.1;0.78500;1;0.74500;22.75;;UCB_0.2;0.69500;4;0.76500;26.55;;UCB_0.4;0.68500;6;0.79500;40.2;;UCB_0.6;0.70500;5;0.78500;38.6;;UCB_0.8;0.91000;0;0.77000;37.95;;UCB_1.4;0.73000;2;0.70000;38.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
270;MultiSBM_0.1;0.80500;0;0.72500;32.3;;MultiSBM_0.2;0.70500;3;0.73500;36.4;;MultiSBM_0.4;0.73500;2;0.70500;38.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;21.75;;O-MAB_0.2;0.78000;2;0.76000;32.1;;O-MAB_0.4;0.77000;4;0.79000;43.9;;O-MAB_0.6;0.82000;3;0.79000;41.4;;O-MAB_0.8;0.90500;1;0.75500;43.05;;O-MAB_1.2;0.73500;3;0.75500;42.55;;UCB_0.1;0.78500;1;0.74500;22.8;;UCB_0.2;0.79500;2;0.76500;26.65;;UCB_0.4;0.80000;3;0.78000;40.35;;UCB_0.6;0.78500;3;0.77500;38.75;;UCB_0.8;0.91500;1;0.78500;38;;UCB_1.4;0.81000;1;0.72000;38.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
271;MultiSBM_0.1;0.65500;3;0.72500;32.45;;MultiSBM_0.2;0.80500;1;0.73500;36.45;;MultiSBM_0.4;0.83500;0;0.70500;38.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;21.8;;O-MAB_0.2;0.78000;2;0.76000;32.2;;O-MAB_0.4;0.87000;2;0.79000;44;;O-MAB_0.6;0.72000;5;0.79000;41.65;;O-MAB_0.8;0.93500;1;0.79500;43.1;;O-MAB_1.2;0.86000;1;0.74000;42.6;;UCB_0.1;0.78500;1;0.74500;22.85;;UCB_0.2;0.84500;1;0.76500;26.7;;UCB_0.4;0.83500;3;0.79500;40.5;;UCB_0.6;0.68500;5;0.77500;39;;UCB_0.8;0.90000;1;0.78000;38.05;;UCB_1.4;0.64500;6;0.71500;38.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
272;MultiSBM_0.1;0.67000;3;0.74000;32.6;;MultiSBM_0.2;0.78000;2;0.73000;36.55;;MultiSBM_0.4;0.74000;3;0.76000;38.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;22;;O-MAB_0.2;0.78000;2;0.76000;32.3;;O-MAB_0.4;0.87000;2;0.79000;44.1;;O-MAB_0.6;0.81500;3;0.78500;41.8;;O-MAB_0.8;0.90000;2;0.80000;43.2;;O-MAB_1.2;0.78500;3;0.74500;42.75;;UCB_0.1;0.68500;3;0.74500;23;;UCB_0.2;0.79500;2;0.76500;26.8;;UCB_0.4;0.82000;3;0.79000;40.65;;UCB_0.6;0.74000;3;0.76000;39.15;;UCB_0.8;0.87000;2;0.79000;38.15;;UCB_1.4;0.70500;3;0.74500;38.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
273;MultiSBM_0.1;0.67000;3;0.74000;32.75;;MultiSBM_0.2;0.68000;4;0.73000;36.75;;MultiSBM_0.4;0.79000;2;0.76000;38.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;22.1;;O-MAB_0.2;0.73000;3;0.76000;32.45;;O-MAB_0.4;0.82000;3;0.79000;44.25;;O-MAB_0.6;0.82000;3;0.79000;41.95;;O-MAB_0.8;0.70000;6;0.77000;43.5;;O-MAB_1.2;0.73500;4;0.71500;42.95;;UCB_0.1;0.68500;3;0.74500;23.15;;UCB_0.2;0.74500;3;0.76500;26.95;;UCB_0.4;0.88500;2;0.79500;40.75;;UCB_0.6;0.75000;3;0.73000;39.3;;UCB_0.8;0.72000;5;0.79000;38.4;;UCB_1.4;0.74000;2;0.70000;38.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
274;MultiSBM_0.1;0.80000;1;0.75000;32.8;;MultiSBM_0.2;0.70500;4;0.76500;36.95;;MultiSBM_0.4;0.75000;1;0.72000;38.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;22.15;;O-MAB_0.2;0.68000;4;0.76000;32.65;;O-MAB_0.4;0.85500;2;0.78500;44.35;;O-MAB_0.6;0.82000;2;0.77000;42.05;;O-MAB_0.8;0.87000;2;0.76000;43.6;;O-MAB_1.2;0.72500;4;0.68500;43.15;;UCB_0.1;0.73500;2;0.74500;23.25;;UCB_0.2;0.69500;4;0.76500;27.15;;UCB_0.4;0.87000;2;0.79000;40.85;;UCB_0.6;0.89000;1;0.78000;39.35;;UCB_0.8;0.89000;1;0.78000;38.45;;UCB_1.4;0.67500;4;0.66500;38.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
275;MultiSBM_0.1;0.65000;4;0.75000;33;;MultiSBM_0.2;0.80500;2;0.76500;37.05;;MultiSBM_0.4;0.65000;3;0.72000;38.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;22.25;;O-MAB_0.2;0.78000;2;0.76000;32.75;;O-MAB_0.4;0.65500;6;0.78500;44.65;;O-MAB_0.6;0.75500;4;0.78500;42.25;;O-MAB_0.8;0.75500;4;0.75500;43.8;;O-MAB_1.2;0.73500;4;0.71500;43.35;;UCB_0.1;0.68500;3;0.74500;23.4;;UCB_0.2;0.84500;1;0.76500;27.2;;UCB_0.4;0.67000;6;0.79000;41.15;;UCB_0.6;0.78500;3;0.77500;39.5;;UCB_0.8;0.76000;4;0.78000;38.65;;UCB_1.4;0.71000;3;0.75000;39.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
276;MultiSBM_0.1;0.73500;2;0.74500;33.1;;MultiSBM_0.2;0.80000;1;0.74000;37.1;;MultiSBM_0.4;0.72000;3;0.75000;38.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;22.3;;O-MAB_0.2;0.83000;1;0.76000;32.8;;O-MAB_0.4;0.73500;5;0.79500;44.9;;O-MAB_0.6;0.75500;4;0.78500;42.45;;O-MAB_0.8;0.76500;4;0.72500;44;;O-MAB_1.2;0.72500;4;0.74500;43.55;;UCB_0.1;0.73500;2;0.74500;23.5;;UCB_0.2;0.84500;1;0.76500;27.25;;UCB_0.4;0.78500;4;0.79500;41.35;;UCB_0.6;0.73000;4;0.77000;39.7;;UCB_0.8;0.76500;3;0.76500;38.8;;UCB_1.4;0.63500;4;0.69500;39.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
277;MultiSBM_0.1;0.68500;3;0.74500;33.25;;MultiSBM_0.2;0.80000;1;0.74000;37.15;;MultiSBM_0.4;0.77000;2;0.75000;38.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;22.5;;O-MAB_0.2;0.83000;1;0.76000;32.85;;O-MAB_0.4;0.73500;4;0.77500;45.1;;O-MAB_0.6;0.80500;3;0.78500;42.6;;O-MAB_0.8;0.82000;3;0.76000;44.15;;O-MAB_1.2;0.67000;5;0.77000;43.8;;UCB_0.1;0.63500;4;0.74500;23.7;;UCB_0.2;0.84500;1;0.76500;27.3;;UCB_0.4;0.72000;5;0.79000;41.6;;UCB_0.6;0.83500;2;0.77500;39.8;;UCB_0.8;0.79500;2;0.75500;38.9;;UCB_1.4;0.77000;1;0.72000;39.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
278;MultiSBM_0.1;0.82000;0;0.74000;33.25;;MultiSBM_0.2;0.74000;3;0.76000;37.3;;MultiSBM_0.4;0.76500;1;0.72500;39;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;22.55;;O-MAB_0.2;0.74500;3;0.76500;33;;O-MAB_0.4;0.87000;2;0.79000;45.2;;O-MAB_0.6;0.75500;4;0.78500;42.8;;O-MAB_0.8;0.80000;4;0.80000;44.35;;O-MAB_1.2;0.82500;2;0.74500;43.9;;UCB_0.1;0.78500;1;0.74500;23.75;;UCB_0.2;0.69500;4;0.76500;27.5;;UCB_0.4;0.87000;2;0.79000;41.7;;UCB_0.6;0.82000;3;0.79000;39.95;;UCB_0.8;0.80500;2;0.76500;39;;UCB_1.4;0.78000;2;0.76000;39.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
279;MultiSBM_0.1;0.82000;0;0.74000;33.25;;MultiSBM_0.2;0.74000;3;0.76000;37.45;;MultiSBM_0.4;0.66500;3;0.72500;39.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;22.55;;O-MAB_0.2;0.83000;1;0.76000;33.05;;O-MAB_0.4;0.70500;5;0.78500;45.45;;O-MAB_0.6;0.80500;3;0.78500;42.95;;O-MAB_0.8;0.82000;3;0.79000;44.5;;O-MAB_1.2;0.71000;4;0.74000;44.1;;UCB_0.1;0.78500;1;0.74500;23.8;;UCB_0.2;0.79500;2;0.76500;27.6;;UCB_0.4;0.64500;6;0.77500;42;;UCB_0.6;0.80500;3;0.78500;40.1;;UCB_0.8;0.78500;4;0.79500;39.2;;UCB_1.4;0.68500;4;0.72500;39.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
280;MultiSBM_0.1;0.72000;2;0.74000;33.35;;MultiSBM_0.2;0.73000;2;0.73000;37.55;;MultiSBM_0.4;0.70000;3;0.74000;39.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;22.7;;O-MAB_0.2;0.78000;2;0.76000;33.15;;O-MAB_0.4;0.72000;5;0.79000;45.7;;O-MAB_0.6;0.70500;5;0.78500;43.2;;O-MAB_0.8;0.82000;2;0.77000;44.6;;O-MAB_1.2;0.79000;3;0.78000;44.25;;UCB_0.1;0.73500;2;0.74500;23.9;;UCB_0.2;0.74500;3;0.76500;27.75;;UCB_0.4;0.72000;5;0.79000;42.25;;UCB_0.6;0.72000;5;0.79000;40.35;;UCB_0.8;0.79000;3;0.78000;39.35;;UCB_1.4;0.73000;2;0.73000;39.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
281;MultiSBM_0.1;0.62000;4;0.74000;33.55;;MultiSBM_0.2;0.73000;2;0.73000;37.65;;MultiSBM_0.4;0.80000;1;0.74000;39.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;22.85;;O-MAB_0.2;0.68000;4;0.76000;33.35;;O-MAB_0.4;0.82000;3;0.76000;45.85;;O-MAB_0.6;0.75500;4;0.78500;43.4;;O-MAB_0.8;0.72500;4;0.77500;44.8;;O-MAB_1.2;0.62500;6;0.73500;44.55;;UCB_0.1;0.73500;2;0.74500;24;;UCB_0.2;0.64500;5;0.76500;28;;UCB_0.4;0.87000;2;0.79000;42.35;;UCB_0.6;0.70500;5;0.78500;40.6;;UCB_0.8;0.69500;4;0.75500;39.55;;UCB_1.4;0.74000;3;0.75000;39.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
282;MultiSBM_0.1;0.78000;1;0.74000;33.6;;MultiSBM_0.2;0.64000;5;0.75000;37.9;;MultiSBM_0.4;0.70000;3;0.71000;39.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;22.95;;O-MAB_0.2;0.63000;5;0.76000;33.6;;O-MAB_0.4;0.77000;4;0.76000;46.05;;O-MAB_0.6;0.84000;2;0.78000;43.5;;O-MAB_0.8;0.83500;2;0.77500;44.9;;O-MAB_1.2;0.85500;2;0.78500;44.65;;UCB_0.1;0.78500;1;0.74500;24.05;;UCB_0.2;0.69500;4;0.76500;28.2;;UCB_0.4;0.73500;5;0.79500;42.6;;UCB_0.6;0.75000;4;0.75000;40.8;;UCB_0.8;0.78500;3;0.77500;39.7;;UCB_1.4;0.82500;1;0.75500;39.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
283;MultiSBM_0.1;0.73000;2;0.74000;33.7;;MultiSBM_0.2;0.79000;2;0.75000;38;;MultiSBM_0.4;0.75000;2;0.71000;39.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;23;;O-MAB_0.2;0.78000;2;0.76000;33.7;;O-MAB_0.4;0.85500;2;0.75500;46.15;;O-MAB_0.6;0.82000;3;0.79000;43.65;;O-MAB_0.8;0.85000;3;0.80000;45.05;;O-MAB_1.2;0.69000;5;0.74000;44.9;;UCB_0.1;0.78500;1;0.74500;24.1;;UCB_0.2;0.78000;2;0.76000;28.3;;UCB_0.4;0.89000;1;0.78000;42.65;;UCB_0.6;0.83500;2;0.77500;40.9;;UCB_0.8;0.78500;3;0.77500;39.85;;UCB_1.4;0.83500;1;0.75500;39.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
284;MultiSBM_0.1;0.73500;2;0.74500;33.8;;MultiSBM_0.2;0.82500;0;0.73500;38;;MultiSBM_0.4;0.69000;3;0.70000;39.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;23;;O-MAB_0.2;0.83000;1;0.76000;33.75;;O-MAB_0.4;0.82000;3;0.76000;46.3;;O-MAB_0.6;0.62000;7;0.79000;44;;O-MAB_0.8;0.78500;4;0.79500;45.25;;O-MAB_1.2;0.79000;3;0.72000;45.05;;UCB_0.1;0.78500;1;0.74500;24.15;;UCB_0.2;0.89500;0;0.76500;28.3;;UCB_0.4;0.82000;3;0.79000;42.8;;UCB_0.6;0.63500;6;0.77500;41.2;;UCB_0.8;0.80500;3;0.78500;40;;UCB_1.4;0.81500;2;0.73500;40.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
285;MultiSBM_0.1;0.73500;2;0.74500;33.9;;MultiSBM_0.2;0.72500;2;0.73500;38.1;;MultiSBM_0.4;0.64000;4;0.70000;39.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;23.15;;O-MAB_0.2;0.78000;2;0.76000;33.85;;O-MAB_0.4;0.67000;6;0.76000;46.6;;O-MAB_0.6;0.70500;5;0.78500;44.25;;O-MAB_0.8;0.74000;4;0.78000;45.45;;O-MAB_1.2;0.77000;3;0.77000;45.2;;UCB_0.1;0.73500;2;0.74500;24.25;;UCB_0.2;0.79500;2;0.76500;28.4;;UCB_0.4;0.73500;5;0.79500;43.05;;UCB_0.6;0.73000;3;0.76000;41.35;;UCB_0.8;0.73500;4;0.77500;40.2;;UCB_1.4;0.79500;2;0.69500;40.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
286;MultiSBM_0.1;0.78500;1;0.74500;33.95;;MultiSBM_0.2;0.70000;3;0.74000;38.25;;MultiSBM_0.4;0.70000;2;0.68000;40.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;23.15;;O-MAB_0.2;0.68000;4;0.76000;34.05;;O-MAB_0.4;0.80500;3;0.78500;46.75;;O-MAB_0.6;0.87500;1;0.77500;44.3;;O-MAB_0.8;0.74000;4;0.75000;45.65;;O-MAB_1.2;0.76000;3;0.77000;45.35;;UCB_0.1;0.83500;0;0.74500;24.25;;UCB_0.2;0.59500;6;0.76500;28.7;;UCB_0.4;0.78000;4;0.79000;43.25;;UCB_0.6;0.76500;3;0.76500;41.5;;UCB_0.8;0.76500;3;0.76500;40.35;;UCB_1.4;0.75000;3;0.76000;40.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
287;MultiSBM_0.1;0.73500;2;0.74500;34.05;;MultiSBM_0.2;0.65000;4;0.74000;38.45;;MultiSBM_0.4;0.75000;1;0.68000;40.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;23.25;;O-MAB_0.2;0.63000;5;0.76000;34.3;;O-MAB_0.4;0.92000;1;0.79000;46.8;;O-MAB_0.6;0.64000;6;0.78000;44.6;;O-MAB_0.8;0.57500;7;0.74500;46;;O-MAB_1.2;0.81000;2;0.77000;45.45;;UCB_0.1;0.78500;1;0.74500;24.3;;UCB_0.2;0.59500;6;0.76500;29;;UCB_0.4;0.93500;1;0.79500;43.3;;UCB_0.6;0.61500;6;0.76500;41.8;;UCB_0.8;0.58500;6;0.75500;40.65;;UCB_1.4;0.77500;3;0.71500;40.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
288;MultiSBM_0.1;0.61500;4;0.73500;34.25;;MultiSBM_0.2;0.65500;4;0.74500;38.65;;MultiSBM_0.4;0.82000;1;0.75000;40.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;23.45;;O-MAB_0.2;0.73000;3;0.76000;34.45;;O-MAB_0.4;0.95500;0;0.78500;46.8;;O-MAB_0.6;0.85500;2;0.78500;44.7;;O-MAB_0.8;0.82000;3;0.79000;46.15;;O-MAB_1.2;0.77500;3;0.77500;45.6;;UCB_0.1;0.58500;5;0.74500;24.55;;UCB_0.2;0.74500;3;0.76500;29.15;;UCB_0.4;0.92000;1;0.79000;43.35;;UCB_0.6;0.80000;2;0.76000;41.9;;UCB_0.8;0.68000;4;0.66000;40.85;;UCB_1.4;0.62000;6;0.77000;40.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
289;MultiSBM_0.1;0.61500;4;0.73500;34.45;;MultiSBM_0.2;0.75500;2;0.74500;38.75;;MultiSBM_0.4;0.87000;0;0.75000;40.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;23.55;;O-MAB_0.2;0.83000;1;0.76000;34.5;;O-MAB_0.4;0.95500;0;0.78500;46.8;;O-MAB_0.6;0.80500;3;0.78500;44.85;;O-MAB_0.8;0.78500;4;0.79500;46.35;;O-MAB_1.2;0.81500;3;0.78500;45.75;;UCB_0.1;0.68500;3;0.74500;24.7;;UCB_0.2;0.79500;2;0.76500;29.25;;UCB_0.4;0.92000;1;0.79000;43.4;;UCB_0.6;0.74000;3;0.76000;42.05;;UCB_0.8;0.75500;3;0.76500;41;;UCB_1.4;0.68500;3;0.72500;40.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
290;MultiSBM_0.1;0.79500;1;0.74500;34.5;;MultiSBM_0.2;0.80500;2;0.73500;38.85;;MultiSBM_0.4;0.67500;3;0.70500;40.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;23.6;;O-MAB_0.2;0.78000;2;0.76000;34.6;;O-MAB_0.4;0.63500;7;0.79500;47.15;;O-MAB_0.6;0.69000;5;0.78000;45.1;;O-MAB_0.8;0.82000;3;0.79000;46.5;;O-MAB_1.2;0.85500;2;0.78500;45.85;;UCB_0.1;0.73500;2;0.74500;24.8;;UCB_0.2;0.82500;1;0.75500;29.3;;UCB_0.4;0.68500;6;0.79500;43.7;;UCB_0.6;0.63500;5;0.75500;42.3;;UCB_0.8;0.77500;3;0.76500;41.15;;UCB_1.4;0.62000;4;0.73000;41.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
291;MultiSBM_0.1;0.74500;2;0.74500;34.6;;MultiSBM_0.2;0.70500;4;0.73500;39.05;;MultiSBM_0.4;0.67500;3;0.70500;40.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;23.7;;O-MAB_0.2;0.68000;4;0.76000;34.8;;O-MAB_0.4;0.74000;4;0.78000;47.35;;O-MAB_0.6;0.85500;2;0.78500;45.2;;O-MAB_0.8;0.66500;6;0.75500;46.8;;O-MAB_1.2;0.85500;2;0.78500;45.95;;UCB_0.1;0.68500;3;0.74500;24.95;;UCB_0.2;0.68000;4;0.76000;29.5;;UCB_0.4;0.73500;4;0.77500;43.9;;UCB_0.6;0.82500;2;0.77500;42.4;;UCB_0.8;0.69000;5;0.78000;41.4;;UCB_1.4;0.74500;1;0.72500;41.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
292;MultiSBM_0.1;0.82000;0;0.74000;34.6;;MultiSBM_0.2;0.77000;2;0.75000;39.15;;MultiSBM_0.4;0.61000;5;0.71000;40.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;23.7;;O-MAB_0.2;0.78000;2;0.76000;34.9;;O-MAB_0.4;0.65500;6;0.78500;47.65;;O-MAB_0.6;0.74000;4;0.78000;45.4;;O-MAB_0.8;0.67500;5;0.77500;47.05;;O-MAB_1.2;0.84000;2;0.78000;46.05;;UCB_0.1;0.83500;0;0.74500;24.95;;UCB_0.2;0.79500;2;0.76500;29.6;;UCB_0.4;0.67000;5;0.77000;44.15;;UCB_0.6;0.70500;5;0.78500;42.65;;UCB_0.8;0.63500;6;0.74500;41.7;;UCB_1.4;0.77000;1;0.73000;41.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
293;MultiSBM_0.1;0.72000;2;0.74000;34.7;;MultiSBM_0.2;0.77000;2;0.75000;39.25;;MultiSBM_0.4;0.66000;4;0.71000;40.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;23.7;;O-MAB_0.2;0.68000;4;0.76000;35.1;;O-MAB_0.4;0.62500;6;0.77500;47.95;;O-MAB_0.6;0.89000;1;0.78000;45.45;;O-MAB_0.8;0.65500;6;0.75500;47.35;;O-MAB_1.2;0.75500;4;0.78500;46.25;;UCB_0.1;0.78500;1;0.74500;25;;UCB_0.2;0.69500;4;0.76500;29.8;;UCB_0.4;0.71500;4;0.76500;44.35;;UCB_0.6;0.85500;1;0.75500;42.7;;UCB_0.8;0.65000;5;0.76000;41.95;;UCB_1.4;0.70500;2;0.71500;41.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
294;MultiSBM_0.1;0.79500;1;0.74500;34.75;;MultiSBM_0.2;0.69500;3;0.67500;39.4;;MultiSBM_0.4;0.77000;1;0.73000;40.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;23.75;;O-MAB_0.2;0.78000;2;0.76000;35.2;;O-MAB_0.4;0.85500;2;0.78500;48.05;;O-MAB_0.6;0.62000;7;0.79000;45.8;;O-MAB_0.8;0.65000;6;0.78000;47.65;;O-MAB_1.2;0.75500;3;0.76500;46.4;;UCB_0.1;0.78500;1;0.74500;25.05;;UCB_0.2;0.84500;1;0.76500;29.85;;UCB_0.4;0.88500;2;0.79500;44.45;;UCB_0.6;0.59000;7;0.78000;43.05;;UCB_0.8;0.71500;4;0.76500;42.15;;UCB_1.4;0.73000;3;0.72000;41.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
295;MultiSBM_0.1;0.74500;2;0.74500;34.85;;MultiSBM_0.2;0.69500;3;0.67500;39.55;;MultiSBM_0.4;0.72000;2;0.73000;41.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;23.85;;O-MAB_0.2;0.73000;3;0.76000;35.35;;O-MAB_0.4;0.82000;3;0.79000;48.2;;O-MAB_0.6;0.69000;5;0.78000;46.05;;O-MAB_0.8;0.77000;4;0.73000;47.85;;O-MAB_1.2;0.83500;2;0.77500;46.5;;UCB_0.1;0.73500;2;0.74500;25.15;;UCB_0.2;0.79500;2;0.76500;29.95;;UCB_0.4;0.82000;3;0.79000;44.6;;UCB_0.6;0.66500;5;0.76500;43.3;;UCB_0.8;0.74000;4;0.78000;42.35;;UCB_1.4;0.87000;1;0.74000;41.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
296;MultiSBM_0.1;0.73500;2;0.74500;34.95;;MultiSBM_0.2;0.73000;2;0.73000;39.65;;MultiSBM_0.4;0.73500;3;0.75500;41.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;24.05;;O-MAB_0.2;0.78000;2;0.76000;35.45;;O-MAB_0.4;0.75500;4;0.78500;48.4;;O-MAB_0.6;0.85500;2;0.78500;46.15;;O-MAB_0.8;0.72000;5;0.76000;48.1;;O-MAB_1.2;0.82000;2;0.77000;46.6;;UCB_0.1;0.63500;4;0.74500;25.35;;UCB_0.2;0.79500;2;0.76500;30.05;;UCB_0.4;0.80500;3;0.78500;44.75;;UCB_0.6;0.80500;2;0.76500;43.4;;UCB_0.8;0.73500;4;0.77500;42.55;;UCB_1.4;0.75000;4;0.78000;41.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
297;MultiSBM_0.1;0.73500;2;0.74500;35.05;;MultiSBM_0.2;0.78000;1;0.73000;39.7;;MultiSBM_0.4;0.73500;3;0.75500;41.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;24.15;;O-MAB_0.2;0.88000;0;0.76000;35.45;;O-MAB_0.4;0.70500;5;0.78500;48.65;;O-MAB_0.6;0.85500;2;0.78500;46.25;;O-MAB_0.8;0.77500;3;0.74500;48.25;;O-MAB_1.2;0.71500;5;0.75500;46.85;;UCB_0.1;0.73500;2;0.74500;25.45;;UCB_0.2;0.89500;0;0.76500;30.05;;UCB_0.4;0.72000;5;0.79000;45;;UCB_0.6;0.80500;2;0.76500;43.5;;UCB_0.8;0.75500;3;0.76500;42.7;;UCB_1.4;0.89500;0;0.75500;41.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
298;MultiSBM_0.1;0.73000;2;0.74000;35.15;;MultiSBM_0.2;0.76000;3;0.76000;39.85;;MultiSBM_0.4;0.68500;3;0.73500;41.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;24.2;;O-MAB_0.2;0.68000;4;0.76000;35.65;;O-MAB_0.4;0.78500;3;0.77500;48.8;;O-MAB_0.6;0.84000;2;0.78000;46.35;;O-MAB_0.8;0.74000;4;0.75000;48.45;;O-MAB_1.2;0.81000;2;0.74000;46.95;;UCB_0.1;0.73500;2;0.74500;25.55;;UCB_0.2;0.64500;5;0.76500;30.3;;UCB_0.4;0.73500;5;0.79500;45.25;;UCB_0.6;0.85000;2;0.78000;43.6;;UCB_0.8;0.66000;5;0.70000;42.95;;UCB_1.4;0.52000;8;0.74000;42.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
299;MultiSBM_0.1;0.73000;2;0.74000;35.25;;MultiSBM_0.2;0.66000;5;0.76000;40.1;;MultiSBM_0.4;0.73500;2;0.73500;41.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;24.25;;O-MAB_0.2;0.78000;2;0.76000;35.75;;O-MAB_0.4;0.80000;3;0.78000;48.95;;O-MAB_0.6;0.63500;6;0.77500;46.65;;O-MAB_0.8;0.87000;2;0.79000;48.55;;O-MAB_1.2;0.66000;5;0.74000;47.2;;UCB_0.1;0.78500;1;0.74500;25.6;;UCB_0.2;0.74500;3;0.76500;30.45;;UCB_0.4;0.80500;3;0.78500;45.4;;UCB_0.6;0.68500;5;0.77500;43.85;;UCB_0.8;0.76000;2;0.72000;43.05;;UCB_1.4;0.81000;0;0.73000;42.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
300;MultiSBM_0.1;0.77000;1;0.74000;35.3;;MultiSBM_0.2;0.75500;2;0.71500;40.2;;MultiSBM_0.4;0.79500;2;0.75500;41.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.68500;3;0.71500;24.4;;O-MAB_0.2;0.83000;1;0.76000;35.8;;O-MAB_0.4;0.82000;3;0.79000;49.1;;O-MAB_0.6;0.91000;0;0.77000;46.65;;O-MAB_0.8;0.85500;2;0.78500;48.65;;O-MAB_1.2;0.80000;3;0.78000;47.35;;UCB_0.1;0.73500;2;0.74500;25.7;;UCB_0.2;0.74500;3;0.76500;30.6;;UCB_0.4;0.82000;3;0.79000;45.55;;UCB_0.6;0.92500;0;0.77500;43.85;;UCB_0.8;0.85500;1;0.76500;43.1;;UCB_1.4;0.72500;3;0.74500;42.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
301;MultiSBM_0.1;0.77000;1;0.74000;35.35;;MultiSBM_0.2;0.80500;1;0.71500;40.25;;MultiSBM_0.4;0.84500;1;0.75500;41.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;24.55;;O-MAB_0.2;0.73000;3;0.76000;35.95;;O-MAB_0.4;0.87000;2;0.79000;49.2;;O-MAB_0.6;0.77000;4;0.79000;46.85;;O-MAB_0.8;0.85500;2;0.78500;48.75;;O-MAB_1.2;0.65500;6;0.78500;47.65;;UCB_0.1;0.73500;2;0.74500;25.8;;UCB_0.2;0.73000;3;0.76000;30.75;;UCB_0.4;0.76000;4;0.78000;45.75;;UCB_0.6;0.76500;4;0.78500;44.05;;UCB_0.8;0.87000;2;0.79000;43.2;;UCB_1.4;0.66500;4;0.71500;42.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
302;MultiSBM_0.1;0.68000;3;0.74000;35.5;;MultiSBM_0.2;0.79000;2;0.76000;40.35;;MultiSBM_0.4;0.75000;1;0.72000;41.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;24.7;;O-MAB_0.2;0.73000;3;0.76000;36.1;;O-MAB_0.4;0.87000;2;0.79000;49.3;;O-MAB_0.6;0.75500;4;0.78500;47.05;;O-MAB_0.8;0.84000;2;0.78000;48.85;;O-MAB_1.2;0.76000;3;0.77000;47.8;;UCB_0.1;0.73500;2;0.74500;25.9;;UCB_0.2;0.79500;2;0.76500;30.85;;UCB_0.4;0.85000;2;0.78000;45.85;;UCB_0.6;0.76500;4;0.78500;44.25;;UCB_0.8;0.83500;2;0.77500;43.3;;UCB_1.4;0.79000;2;0.76000;42.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
303;MultiSBM_0.1;0.78000;1;0.74000;35.55;;MultiSBM_0.2;0.79000;2;0.76000;40.45;;MultiSBM_0.4;0.65000;3;0.72000;41.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;24.8;;O-MAB_0.2;0.83000;1;0.76000;36.15;;O-MAB_0.4;0.70500;5;0.78500;49.55;;O-MAB_0.6;0.85500;2;0.78500;47.15;;O-MAB_0.8;0.67000;6;0.79000;49.15;;O-MAB_1.2;0.77000;3;0.71000;47.95;;UCB_0.1;0.68500;3;0.74500;26.05;;UCB_0.2;0.84500;1;0.76500;30.9;;UCB_0.4;0.71500;5;0.78500;46.1;;UCB_0.6;0.88500;2;0.79500;44.35;;UCB_0.8;0.67500;5;0.76500;43.55;;UCB_1.4;0.75000;3;0.73000;42.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
304;MultiSBM_0.1;0.78000;1;0.74000;35.6;;MultiSBM_0.2;0.76500;2;0.74500;40.55;;MultiSBM_0.4;0.85000;1;0.76000;42;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;24.8;;O-MAB_0.2;0.79500;2;0.76500;36.25;;O-MAB_0.4;0.83500;3;0.79500;49.7;;O-MAB_0.6;0.82000;3;0.79000;47.3;;O-MAB_0.8;0.72000;5;0.79000;49.4;;O-MAB_1.2;0.72000;5;0.79000;48.2;;UCB_0.1;0.83500;0;0.74500;26.05;;UCB_0.2;0.79500;2;0.76500;31;;UCB_0.4;0.82000;3;0.79000;46.25;;UCB_0.6;0.83500;3;0.79500;44.5;;UCB_0.8;0.73500;4;0.77500;43.75;;UCB_1.4;0.78000;2;0.75000;42.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
305;MultiSBM_0.1;0.68000;3;0.74000;35.75;;MultiSBM_0.2;0.71500;3;0.74500;40.7;;MultiSBM_0.4;0.75000;3;0.76000;42.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;24.9;;O-MAB_0.2;0.73000;3;0.76000;36.4;;O-MAB_0.4;0.78500;4;0.79500;49.9;;O-MAB_0.6;0.70500;5;0.78500;47.55;;O-MAB_0.8;0.66500;6;0.78500;49.7;;O-MAB_1.2;0.72000;5;0.76000;48.45;;UCB_0.1;0.73500;2;0.74500;26.15;;UCB_0.2;0.73000;3;0.76000;31.15;;UCB_0.4;0.76500;4;0.78500;46.45;;UCB_0.6;0.69000;5;0.78000;44.75;;UCB_0.8;0.69000;5;0.78000;44;;UCB_1.4;0.76000;2;0.74000;42.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
306;MultiSBM_0.1;0.78000;2;0.76000;35.85;;MultiSBM_0.2;0.68500;4;0.72500;40.9;;MultiSBM_0.4;0.74000;3;0.76000;42.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;24.95;;O-MAB_0.2;0.83000;1;0.76000;36.45;;O-MAB_0.4;0.80500;3;0.78500;50.05;;O-MAB_0.6;0.85500;2;0.78500;47.65;;O-MAB_0.8;0.85500;2;0.78500;49.8;;O-MAB_1.2;0.67000;5;0.77000;48.7;;UCB_0.1;0.83500;0;0.74500;26.15;;UCB_0.2;0.79500;2;0.76500;31.25;;UCB_0.4;0.73500;5;0.79500;46.7;;UCB_0.6;0.83500;2;0.77500;44.85;;UCB_0.8;0.81000;2;0.76000;44.1;;UCB_1.4;0.79500;2;0.76500;43;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
307;MultiSBM_0.1;0.73000;3;0.76000;36;;MultiSBM_0.2;0.73500;3;0.72500;41.05;;MultiSBM_0.4;0.79000;2;0.76000;42.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;25.05;;O-MAB_0.2;0.78000;2;0.76000;36.55;;O-MAB_0.4;0.83500;3;0.79500;50.2;;O-MAB_0.6;0.82000;3;0.79000;47.8;;O-MAB_0.8;0.80000;3;0.78000;49.95;;O-MAB_1.2;0.83500;1;0.75500;48.75;;UCB_0.1;0.78500;1;0.74500;26.2;;UCB_0.2;0.79500;2;0.76500;31.35;;UCB_0.4;0.82000;3;0.79000;46.85;;UCB_0.6;0.80500;2;0.76500;44.95;;UCB_0.8;0.80500;2;0.76500;44.2;;UCB_1.4;0.62500;5;0.74500;43.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
308;MultiSBM_0.1;0.78500;1;0.74500;36.05;;MultiSBM_0.2;0.68000;4;0.73000;41.25;;MultiSBM_0.4;0.73500;4;0.77500;42.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;25.1;;O-MAB_0.2;0.73000;3;0.76000;36.7;;O-MAB_0.4;0.72000;5;0.79000;50.45;;O-MAB_0.6;0.80500;3;0.78500;47.95;;O-MAB_0.8;0.92000;1;0.79000;50;;O-MAB_1.2;0.74000;3;0.76000;48.9;;UCB_0.1;0.73500;2;0.74500;26.3;;UCB_0.2;0.79500;2;0.76500;31.45;;UCB_0.4;0.77000;4;0.79000;47.05;;UCB_0.6;0.75000;4;0.78000;45.15;;UCB_0.8;0.90000;1;0.78000;44.25;;UCB_1.4;0.60500;5;0.71500;43.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
309;MultiSBM_0.1;0.68500;3;0.74500;36.2;;MultiSBM_0.2;0.83000;1;0.73000;41.3;;MultiSBM_0.4;0.83500;2;0.77500;42.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;25.2;;O-MAB_0.2;0.73000;3;0.76000;36.85;;O-MAB_0.4;0.78500;4;0.79500;50.65;;O-MAB_0.6;0.80000;3;0.78000;48.1;;O-MAB_0.8;0.88500;2;0.79500;50.1;;O-MAB_1.2;0.69500;4;0.76500;49.1;;UCB_0.1;0.68500;3;0.74500;26.45;;UCB_0.2;0.84500;1;0.76500;31.5;;UCB_0.4;0.78500;4;0.79500;47.25;;UCB_0.6;0.80500;3;0.78500;45.3;;UCB_0.8;0.88000;1;0.77000;44.3;;UCB_1.4;0.71000;2;0.69000;43.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
310;MultiSBM_0.1;0.84000;0;0.74000;36.2;;MultiSBM_0.2;0.80500;2;0.76500;41.4;;MultiSBM_0.4;0.67500;5;0.77500;42.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;25.2;;O-MAB_0.2;0.78000;2;0.76000;36.95;;O-MAB_0.4;0.68500;6;0.79500;50.95;;O-MAB_0.6;0.95500;0;0.78500;48.1;;O-MAB_0.8;0.68500;6;0.79500;50.4;;O-MAB_1.2;0.85500;1;0.76500;49.15;;UCB_0.1;0.78500;1;0.74500;26.5;;UCB_0.2;0.76500;2;0.73500;31.6;;UCB_0.4;0.72000;5;0.79000;47.5;;UCB_0.6;0.89500;1;0.77500;45.35;;UCB_0.8;0.70500;5;0.78500;44.55;;UCB_1.4;0.79000;1;0.74000;43.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
311;MultiSBM_0.1;0.84000;0;0.74000;36.2;;MultiSBM_0.2;0.70500;4;0.76500;41.6;;MultiSBM_0.4;0.62500;6;0.77500;43.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;25.2;;O-MAB_0.2;0.73000;3;0.76000;37.1;;O-MAB_0.4;0.68500;6;0.79500;51.25;;O-MAB_0.6;0.87000;2;0.79000;48.2;;O-MAB_0.8;0.70500;5;0.78500;50.65;;O-MAB_1.2;0.79000;3;0.78000;49.3;;UCB_0.1;0.78500;1;0.74500;26.55;;UCB_0.2;0.69500;4;0.76500;31.8;;UCB_0.4;0.68500;6;0.79500;47.8;;UCB_0.6;0.87000;2;0.79000;45.45;;UCB_0.8;0.71000;4;0.77000;44.75;;UCB_1.4;0.87000;0;0.75000;43.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
312;MultiSBM_0.1;0.71000;3;0.75000;36.35;;MultiSBM_0.2;0.76500;2;0.74500;41.7;;MultiSBM_0.4;0.79000;2;0.75000;43.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;25.25;;O-MAB_0.2;0.73000;3;0.76000;37.25;;O-MAB_0.4;0.78500;4;0.79500;51.45;;O-MAB_0.6;0.75500;4;0.78500;48.4;;O-MAB_0.8;0.81000;2;0.77000;50.75;;O-MAB_1.2;0.61500;7;0.75500;49.65;;UCB_0.1;0.78500;1;0.74500;26.6;;UCB_0.2;0.69500;4;0.76500;32;;UCB_0.4;0.78000;3;0.77000;47.95;;UCB_0.6;0.77000;4;0.79000;45.65;;UCB_0.8;0.85500;1;0.76500;44.8;;UCB_1.4;0.77000;3;0.76000;43.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
313;MultiSBM_0.1;0.86000;0;0.75000;36.35;;MultiSBM_0.2;0.71500;3;0.74500;41.85;;MultiSBM_0.4;0.59000;6;0.75000;43.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;25.35;;O-MAB_0.2;0.73000;3;0.76000;37.4;;O-MAB_0.4;0.72000;5;0.79000;51.7;;O-MAB_0.6;0.75500;4;0.78500;48.6;;O-MAB_0.8;0.83000;3;0.79000;50.9;;O-MAB_1.2;0.74000;3;0.76000;49.8;;UCB_0.1;0.78500;1;0.74500;26.65;;UCB_0.2;0.74500;3;0.76500;32.15;;UCB_0.4;0.72000;5;0.79000;48.2;;UCB_0.6;0.79000;3;0.78000;45.8;;UCB_0.8;0.78000;3;0.77000;44.95;;UCB_1.4;0.69000;5;0.75000;44.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
314;MultiSBM_0.1;0.70000;3;0.75000;36.5;;MultiSBM_0.2;0.78500;2;0.75500;41.95;;MultiSBM_0.4;0.64500;5;0.69500;43.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;25.4;;O-MAB_0.2;0.78000;2;0.76000;37.5;;O-MAB_0.4;0.65500;6;0.78500;52;;O-MAB_0.6;0.78500;4;0.76500;48.8;;O-MAB_0.8;0.75500;4;0.75500;51.1;;O-MAB_1.2;0.72000;4;0.77000;50;;UCB_0.1;0.78500;1;0.74500;26.7;;UCB_0.2;0.79500;2;0.76500;32.25;;UCB_0.4;0.65000;6;0.78000;48.5;;UCB_0.6;0.80000;3;0.78000;45.95;;UCB_0.8;0.81500;3;0.78500;45.1;;UCB_1.4;0.76500;3;0.73500;44.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
315;MultiSBM_0.1;0.75000;2;0.75000;36.6;;MultiSBM_0.2;0.78500;2;0.75500;42.05;;MultiSBM_0.4;0.69500;4;0.69500;44.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;25.5;;O-MAB_0.2;0.73000;3;0.76000;37.65;;O-MAB_0.4;0.81500;3;0.78500;52.15;;O-MAB_0.6;0.72000;5;0.79000;49.05;;O-MAB_0.8;0.80500;3;0.78500;51.25;;O-MAB_1.2;0.75500;3;0.73500;50.15;;UCB_0.1;0.73500;2;0.74500;26.8;;UCB_0.2;0.79500;2;0.76500;32.35;;UCB_0.4;0.78500;3;0.77500;48.65;;UCB_0.6;0.78500;3;0.77500;46.1;;UCB_0.8;0.78000;3;0.77000;45.25;;UCB_1.4;0.63500;5;0.72500;44.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
316;MultiSBM_0.1;0.68500;3;0.74500;36.75;;MultiSBM_0.2;0.83000;1;0.76000;42.1;;MultiSBM_0.4;0.73500;3;0.72500;44.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;25.55;;O-MAB_0.2;0.88000;0;0.76000;37.65;;O-MAB_0.4;0.82000;3;0.79000;52.3;;O-MAB_0.6;0.73500;4;0.77500;49.25;;O-MAB_0.8;0.79000;3;0.78000;51.4;;O-MAB_1.2;0.87500;1;0.77500;50.2;;UCB_0.1;0.78500;1;0.74500;26.85;;UCB_0.2;0.79000;2;0.76000;32.45;;UCB_0.4;0.77000;4;0.79000;48.85;;UCB_0.6;0.79000;3;0.78000;46.25;;UCB_0.8;0.78500;3;0.74500;45.4;;UCB_1.4;0.78500;1;0.73500;44.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
317;MultiSBM_0.1;0.63500;4;0.74500;36.95;;MultiSBM_0.2;0.73000;3;0.76000;42.25;;MultiSBM_0.4;0.73500;3;0.72500;44.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;25.65;;O-MAB_0.2;0.73000;3;0.76000;37.8;;O-MAB_0.4;0.83500;3;0.79500;52.45;;O-MAB_0.6;0.90000;1;0.78000;49.3;;O-MAB_0.8;0.75500;4;0.78500;51.6;;O-MAB_1.2;0.68500;5;0.77500;50.45;;UCB_0.1;0.73500;2;0.74500;26.95;;UCB_0.2;0.74500;3;0.76500;32.6;;UCB_0.4;0.83500;3;0.79500;49;;UCB_0.6;0.89000;1;0.78000;46.3;;UCB_0.8;0.70500;4;0.76500;45.6;;UCB_1.4;0.76000;2;0.74000;44.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
318;MultiSBM_0.1;0.75000;2;0.75000;37.05;;MultiSBM_0.2;0.75500;3;0.76500;42.4;;MultiSBM_0.4;0.65500;3;0.71500;44.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;25.75;;O-MAB_0.2;0.68000;4;0.76000;38;;O-MAB_0.4;0.73500;5;0.79500;52.7;;O-MAB_0.6;0.82000;3;0.79000;49.45;;O-MAB_0.8;0.76000;4;0.78000;51.8;;O-MAB_1.2;0.69000;4;0.76000;50.65;;UCB_0.1;0.78500;1;0.74500;27;;UCB_0.2;0.74500;3;0.76500;32.75;;UCB_0.4;0.71500;5;0.78500;49.25;;UCB_0.6;0.76500;4;0.78500;46.5;;UCB_0.8;0.66500;5;0.76500;45.85;;UCB_1.4;0.77500;2;0.75500;44.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
319;MultiSBM_0.1;0.80000;1;0.75000;37.1;;MultiSBM_0.2;0.75500;3;0.76500;42.55;;MultiSBM_0.4;0.70500;2;0.71500;44.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;25.75;;O-MAB_0.2;0.73000;3;0.76000;38.15;;O-MAB_0.4;0.88500;2;0.79500;52.8;;O-MAB_0.6;0.74000;4;0.78000;49.65;;O-MAB_0.8;0.67000;6;0.79000;52.1;;O-MAB_1.2;0.56000;6;0.72000;50.95;;UCB_0.1;0.83500;0;0.74500;27;;UCB_0.2;0.74500;3;0.76500;32.9;;UCB_0.4;0.84000;2;0.78000;49.35;;UCB_0.6;0.73500;4;0.77500;46.7;;UCB_0.8;0.70000;5;0.78000;46.1;;UCB_1.4;0.79500;2;0.75500;44.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
320;MultiSBM_0.1;0.83500;0;0.74500;37.1;;MultiSBM_0.2;0.81500;0;0.72500;42.55;;MultiSBM_0.4;0.59500;5;0.67500;44.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;25.8;;O-MAB_0.2;0.88000;0;0.76000;38.15;;O-MAB_0.4;0.68500;6;0.79500;53.1;;O-MAB_0.6;0.94000;0;0.78000;49.65;;O-MAB_0.8;0.74000;4;0.78000;52.3;;O-MAB_1.2;0.68000;3;0.71000;51.1;;UCB_0.1;0.78500;1;0.74500;27.05;;UCB_0.2;0.84500;1;0.76500;32.95;;UCB_0.4;0.77000;4;0.79000;49.55;;UCB_0.6;0.88500;1;0.77500;46.75;;UCB_0.8;0.80000;2;0.76000;46.2;;UCB_1.4;0.88000;0;0.75000;44.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
321;MultiSBM_0.1;0.78500;1;0.74500;37.15;;MultiSBM_0.2;0.71500;2;0.72500;42.65;;MultiSBM_0.4;0.79500;1;0.67500;44.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;25.9;;O-MAB_0.2;0.73000;3;0.76000;38.3;;O-MAB_0.4;0.85500;2;0.78500;53.2;;O-MAB_0.6;0.88500;2;0.79500;49.75;;O-MAB_0.8;0.85000;2;0.78000;52.4;;O-MAB_1.2;0.68500;4;0.75500;51.3;;UCB_0.1;0.78500;1;0.74500;27.1;;UCB_0.2;0.73000;3;0.76000;33.1;;UCB_0.4;0.86500;2;0.78500;49.65;;UCB_0.6;0.84500;2;0.77500;46.85;;UCB_0.8;0.79000;3;0.75000;46.35;;UCB_1.4;0.83500;2;0.77500;44.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
322;MultiSBM_0.1;0.68000;3;0.74000;37.3;;MultiSBM_0.2;0.84500;1;0.76500;42.7;;MultiSBM_0.4;0.69000;2;0.72000;45.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;26;;O-MAB_0.2;0.73000;3;0.76000;38.45;;O-MAB_0.4;0.82000;3;0.79000;53.35;;O-MAB_0.6;0.87000;2;0.79000;49.85;;O-MAB_0.8;0.78500;4;0.79500;52.6;;O-MAB_1.2;0.83500;2;0.74500;51.4;;UCB_0.1;0.73500;2;0.74500;27.2;;UCB_0.2;0.74500;3;0.76500;33.25;;UCB_0.4;0.85000;2;0.78000;49.75;;UCB_0.6;0.85500;2;0.78500;46.95;;UCB_0.8;0.77500;3;0.76500;46.5;;UCB_1.4;0.83000;2;0.74000;45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
323;MultiSBM_0.1;0.73000;2;0.74000;37.4;;MultiSBM_0.2;0.84500;1;0.76500;42.75;;MultiSBM_0.4;0.74000;1;0.72000;45.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;26.1;;O-MAB_0.2;0.78000;2;0.76000;38.55;;O-MAB_0.4;0.83500;3;0.79500;53.5;;O-MAB_0.6;0.85500;2;0.78500;49.95;;O-MAB_0.8;0.77000;4;0.79000;52.8;;O-MAB_1.2;0.77000;4;0.76000;51.6;;UCB_0.1;0.68500;3;0.74500;27.35;;UCB_0.2;0.79500;2;0.76500;33.35;;UCB_0.4;0.80500;3;0.78500;49.9;;UCB_0.6;0.84000;2;0.78000;47.05;;UCB_0.8;0.80000;3;0.78000;46.65;;UCB_1.4;0.87000;1;0.77000;45.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
324;MultiSBM_0.1;0.70000;3;0.75000;37.55;;MultiSBM_0.2;0.59000;6;0.76000;43.05;;MultiSBM_0.4;0.83000;0;0.73000;45.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;26.15;;O-MAB_0.2;0.63000;5;0.76000;38.8;;O-MAB_0.4;0.87000;2;0.79000;53.6;;O-MAB_0.6;0.78500;4;0.79500;50.15;;O-MAB_0.8;0.80500;3;0.78500;52.95;;O-MAB_1.2;0.74000;4;0.78000;51.8;;UCB_0.1;0.83500;0;0.74500;27.35;;UCB_0.2;0.64500;5;0.76500;33.6;;UCB_0.4;0.87000;2;0.79000;50;;UCB_0.6;0.77000;4;0.79000;47.25;;UCB_0.8;0.78500;3;0.77500;46.8;;UCB_1.4;0.83500;2;0.77500;45.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
325;MultiSBM_0.1;0.65000;4;0.75000;37.75;;MultiSBM_0.2;0.74000;3;0.76000;43.2;;MultiSBM_0.4;0.73000;2;0.73000;45.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;26.3;;O-MAB_0.2;0.68000;4;0.76000;39;;O-MAB_0.4;0.68500;6;0.79500;53.9;;O-MAB_0.6;0.87000;2;0.79000;50.25;;O-MAB_0.8;0.72000;5;0.76000;53.2;;O-MAB_1.2;0.74500;3;0.73500;51.95;;UCB_0.1;0.68500;3;0.74500;27.5;;UCB_0.2;0.79500;2;0.76500;33.7;;UCB_0.4;0.72000;5;0.79000;50.25;;UCB_0.6;0.84500;2;0.77500;47.35;;UCB_0.8;0.74000;4;0.78000;47;;UCB_1.4;0.78500;3;0.77500;45.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
326;MultiSBM_0.1;0.68500;3;0.74500;37.9;;MultiSBM_0.2;0.80500;1;0.74500;43.25;;MultiSBM_0.4;0.65000;4;0.65000;45.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;26.35;;O-MAB_0.2;0.73000;3;0.76000;39.15;;O-MAB_0.4;0.85500;2;0.78500;54;;O-MAB_0.6;0.82000;3;0.79000;50.4;;O-MAB_0.8;0.67500;5;0.77500;53.45;;O-MAB_1.2;0.79500;2;0.76500;52.05;;UCB_0.1;0.73500;2;0.74500;27.6;;UCB_0.2;0.74500;3;0.76500;33.85;;UCB_0.4;0.86500;1;0.76500;50.3;;UCB_0.6;0.82500;2;0.77500;47.45;;UCB_0.8;0.64000;5;0.76000;47.25;;UCB_1.4;0.89500;0;0.75500;45.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
327;MultiSBM_0.1;0.68500;3;0.74500;38.05;;MultiSBM_0.2;0.80500;1;0.74500;43.3;;MultiSBM_0.4;0.55000;6;0.65000;45.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;26.45;;O-MAB_0.2;0.68000;4;0.76000;39.35;;O-MAB_0.4;0.76500;4;0.78500;54.2;;O-MAB_0.6;0.57000;8;0.79000;50.8;;O-MAB_0.8;0.75000;4;0.78000;53.65;;O-MAB_1.2;0.80500;3;0.78500;52.2;;UCB_0.1;0.73500;2;0.74500;27.7;;UCB_0.2;0.69500;4;0.76500;34.05;;UCB_0.4;0.73500;5;0.79500;50.55;;UCB_0.6;0.55000;8;0.75000;47.85;;UCB_0.8;0.68500;5;0.77500;47.5;;UCB_1.4;0.90500;1;0.78500;45.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
328;MultiSBM_0.1;0.63500;4;0.74500;38.25;;MultiSBM_0.2;0.80000;1;0.74000;43.35;;MultiSBM_0.4;0.80500;1;0.71500;45.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.57000;5;0.74000;26.7;;O-MAB_0.2;0.88000;0;0.76000;39.35;;O-MAB_0.4;0.92000;1;0.79000;54.25;;O-MAB_0.6;0.85500;2;0.78500;50.9;;O-MAB_0.8;0.75000;4;0.78000;53.85;;O-MAB_1.2;0.56500;8;0.75500;52.6;;UCB_0.1;0.58500;5;0.74500;27.95;;UCB_0.2;0.89500;0;0.76500;34.05;;UCB_0.4;0.93500;1;0.79500;50.6;;UCB_0.6;0.77000;3;0.77000;48;;UCB_0.8;0.70000;4;0.73000;47.7;;UCB_1.4;0.68000;5;0.77000;45.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
329;MultiSBM_0.1;0.78500;1;0.74500;38.3;;MultiSBM_0.2;0.75000;2;0.74000;43.45;;MultiSBM_0.4;0.70500;3;0.71500;45.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;26.7;;O-MAB_0.2;0.73000;3;0.76000;39.5;;O-MAB_0.4;0.75500;4;0.78500;54.45;;O-MAB_0.6;0.80500;3;0.78500;51.05;;O-MAB_0.8;0.80000;3;0.78000;54;;O-MAB_1.2;0.71000;4;0.77000;52.8;;UCB_0.1;0.78500;1;0.74500;28;;UCB_0.2;0.79500;2;0.76500;34.15;;UCB_0.4;0.73500;5;0.79500;50.85;;UCB_0.6;0.70000;5;0.75000;48.25;;UCB_0.8;0.78500;2;0.75500;47.8;;UCB_1.4;0.85000;1;0.73000;45.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
330;MultiSBM_0.1;0.78000;1;0.74000;38.35;;MultiSBM_0.2;0.84500;1;0.75500;43.5;;MultiSBM_0.4;0.73500;4;0.74500;46.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;26.75;;O-MAB_0.2;0.78000;2;0.76000;39.6;;O-MAB_0.4;0.87000;2;0.79000;54.55;;O-MAB_0.6;0.63000;6;0.77000;51.35;;O-MAB_0.8;0.70500;5;0.78500;54.25;;O-MAB_1.2;0.89000;1;0.78000;52.85;;UCB_0.1;0.73500;2;0.74500;28.1;;UCB_0.2;0.84500;1;0.76500;34.2;;UCB_0.4;0.83500;2;0.77500;50.95;;UCB_0.6;0.62000;6;0.77000;48.55;;UCB_0.8;0.73500;4;0.77500;48;;UCB_1.4;0.65000;5;0.76000;45.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
331;MultiSBM_0.1;0.73000;2;0.74000;38.45;;MultiSBM_0.2;0.89500;0;0.75500;43.5;;MultiSBM_0.4;0.83500;2;0.74500;46.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;26.8;;O-MAB_0.2;0.88000;0;0.76000;39.6;;O-MAB_0.4;0.83500;3;0.79500;54.7;;O-MAB_0.6;0.82000;2;0.77000;51.45;;O-MAB_0.8;0.79500;2;0.76500;54.35;;O-MAB_1.2;0.91500;1;0.78500;52.9;;UCB_0.1;0.73500;2;0.74500;28.2;;UCB_0.2;0.89500;0;0.76500;34.2;;UCB_0.4;0.85500;2;0.78500;51.05;;UCB_0.6;0.80000;3;0.78000;48.7;;UCB_0.8;0.86500;1;0.76500;48.05;;UCB_1.4;0.58500;6;0.75500;46.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
332;MultiSBM_0.1;0.78500;1;0.74500;38.5;;MultiSBM_0.2;0.68500;4;0.75500;43.7;;MultiSBM_0.4;0.73000;2;0.73000;46.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;26.9;;O-MAB_0.2;0.58000;6;0.76000;39.9;;O-MAB_0.4;0.80500;3;0.78500;54.85;;O-MAB_0.6;0.77000;4;0.79000;51.65;;O-MAB_0.8;0.80000;3;0.78000;54.5;;O-MAB_1.2;0.75500;4;0.78500;53.1;;UCB_0.1;0.73500;2;0.74500;28.3;;UCB_0.2;0.69500;4;0.76500;34.4;;UCB_0.4;0.78500;4;0.79500;51.25;;UCB_0.6;0.79000;3;0.78000;48.85;;UCB_0.8;0.81500;2;0.76500;48.15;;UCB_1.4;0.73500;2;0.73500;46.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
333;MultiSBM_0.1;0.78500;1;0.74500;38.55;;MultiSBM_0.2;0.73500;3;0.75500;43.85;;MultiSBM_0.4;0.78000;1;0.73000;46.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;27;;O-MAB_0.2;0.73000;3;0.76000;40.05;;O-MAB_0.4;0.90500;1;0.78500;54.9;;O-MAB_0.6;0.84000;2;0.78000;51.75;;O-MAB_0.8;0.81500;3;0.78500;54.65;;O-MAB_1.2;0.74500;3;0.75500;53.25;;UCB_0.1;0.78500;1;0.74500;28.35;;UCB_0.2;0.69500;4;0.76500;34.6;;UCB_0.4;0.85500;2;0.78500;51.35;;UCB_0.6;0.78500;3;0.77500;49;;UCB_0.8;0.85500;2;0.78500;48.25;;UCB_1.4;0.76500;2;0.74500;46.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
334;MultiSBM_0.1;0.68500;3;0.74500;38.7;;MultiSBM_0.2;0.75500;3;0.76500;44;;MultiSBM_0.4;0.75000;3;0.73000;46.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;27.1;;O-MAB_0.2;0.78000;2;0.76000;40.15;;O-MAB_0.4;0.73500;5;0.79500;55.15;;O-MAB_0.6;0.62000;7;0.76000;52.1;;O-MAB_0.8;0.82500;2;0.77500;54.75;;O-MAB_1.2;0.86000;1;0.77000;53.3;;UCB_0.1;0.68500;3;0.74500;28.5;;UCB_0.2;0.79500;2;0.76500;34.7;;UCB_0.4;0.79000;3;0.78000;51.5;;UCB_0.6;0.72000;5;0.79000;49.25;;UCB_0.8;0.80500;3;0.78500;48.4;;UCB_1.4;0.71000;3;0.74000;46.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
335;MultiSBM_0.1;0.78500;1;0.74500;38.75;;MultiSBM_0.2;0.75500;3;0.76500;44.15;;MultiSBM_0.4;0.80000;2;0.73000;46.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;27.15;;O-MAB_0.2;0.83000;1;0.76000;40.2;;O-MAB_0.4;0.74000;4;0.78000;55.35;;O-MAB_0.6;0.79000;3;0.78000;52.25;;O-MAB_0.8;0.70500;5;0.75500;55;;O-MAB_1.2;0.93500;1;0.79500;53.35;;UCB_0.1;0.68500;3;0.74500;28.65;;UCB_0.2;0.89500;0;0.76500;34.7;;UCB_0.4;0.73000;5;0.79000;51.75;;UCB_0.6;0.81000;2;0.76000;49.35;;UCB_0.8;0.77000;4;0.76000;48.6;;UCB_1.4;0.59000;6;0.73000;46.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
336;MultiSBM_0.1;0.80000;1;0.75000;38.8;;MultiSBM_0.2;0.76000;2;0.75000;44.25;;MultiSBM_0.4;0.68500;3;0.73500;46.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;27.2;;O-MAB_0.2;0.81000;1;0.75000;40.25;;O-MAB_0.4;0.78500;4;0.79500;55.55;;O-MAB_0.6;0.60500;7;0.78500;52.6;;O-MAB_0.8;0.80500;2;0.76500;55.1;;O-MAB_1.2;0.73500;5;0.79500;53.6;;UCB_0.1;0.78500;1;0.74500;28.7;;UCB_0.2;0.84500;1;0.76500;34.75;;UCB_0.4;0.77000;4;0.79000;51.95;;UCB_0.6;0.62000;6;0.77000;49.65;;UCB_0.8;0.85500;2;0.78500;48.7;;UCB_1.4;0.78500;1;0.73500;46.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
337;MultiSBM_0.1;0.70000;3;0.75000;38.95;;MultiSBM_0.2;0.76000;2;0.75000;44.35;;MultiSBM_0.4;0.83500;0;0.73500;46.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;27.25;;O-MAB_0.2;0.78000;2;0.76000;40.35;;O-MAB_0.4;0.87000;2;0.79000;55.65;;O-MAB_0.6;0.83500;3;0.79500;52.75;;O-MAB_0.8;0.89000;1;0.78000;55.15;;O-MAB_1.2;0.61500;6;0.76500;53.9;;UCB_0.1;0.78500;1;0.74500;28.75;;UCB_0.2;0.79500;2;0.76500;34.85;;UCB_0.4;0.86500;2;0.78500;52.05;;UCB_0.6;0.86000;1;0.77000;49.7;;UCB_0.8;0.86500;1;0.76500;48.75;;UCB_1.4;0.70000;3;0.74000;47.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
338;MultiSBM_0.1;0.73000;2;0.74000;39.05;;MultiSBM_0.2;0.69000;4;0.76000;44.55;;MultiSBM_0.4;0.74500;2;0.74500;46.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;27.3;;O-MAB_0.2;0.68000;4;0.76000;40.55;;O-MAB_0.4;0.77000;4;0.79000;55.85;;O-MAB_0.6;0.81500;3;0.78500;52.9;;O-MAB_0.8;0.58500;8;0.79500;55.55;;O-MAB_1.2;0.77000;2;0.75000;54;;UCB_0.1;0.73500;2;0.74500;28.85;;UCB_0.2;0.74500;3;0.76500;35;;UCB_0.4;0.73500;5;0.79500;52.3;;UCB_0.6;0.82000;3;0.79000;49.85;;UCB_0.8;0.51500;9;0.78500;49.2;;UCB_1.4;0.79500;1;0.73500;47.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
339;MultiSBM_0.1;0.83000;0;0.74000;39.05;;MultiSBM_0.2;0.74000;3;0.76000;44.7;;MultiSBM_0.4;0.74500;2;0.74500;46.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;27.3;;O-MAB_0.2;0.78000;2;0.76000;40.65;;O-MAB_0.4;0.72000;5;0.79000;56.1;;O-MAB_0.6;0.77000;4;0.79000;53.1;;O-MAB_0.8;0.95500;0;0.78500;55.55;;O-MAB_1.2;0.82000;2;0.74000;54.1;;UCB_0.1;0.83500;0;0.74500;28.85;;UCB_0.2;0.79500;2;0.76500;35.1;;UCB_0.4;0.74000;4;0.78000;52.5;;UCB_0.6;0.68500;5;0.77500;50.1;;UCB_0.8;0.90500;0;0.76500;49.2;;UCB_1.4;0.79000;2;0.73000;47.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
340;MultiSBM_0.1;0.76500;2;0.75500;39.15;;MultiSBM_0.2;0.73500;3;0.75500;44.85;;MultiSBM_0.4;0.65000;4;0.71000;47.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;27.4;;O-MAB_0.2;0.79500;2;0.76500;40.75;;O-MAB_0.4;0.70500;5;0.78500;56.35;;O-MAB_0.6;0.85000;2;0.78000;53.2;;O-MAB_0.8;0.90500;1;0.78500;55.6;;O-MAB_1.2;0.83500;2;0.77500;54.2;;UCB_0.1;0.68500;3;0.74500;29;;UCB_0.2;0.79500;2;0.76500;35.2;;UCB_0.4;0.77000;4;0.79000;52.7;;UCB_0.6;0.83500;2;0.77500;50.2;;UCB_0.8;0.89500;1;0.77500;49.25;;UCB_1.4;0.74000;3;0.75000;47.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
341;MultiSBM_0.1;0.71500;3;0.75500;39.3;;MultiSBM_0.2;0.68500;4;0.75500;45.05;;MultiSBM_0.4;0.55000;6;0.71000;47.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;27.5;;O-MAB_0.2;0.68000;4;0.76000;40.95;;O-MAB_0.4;0.65500;6;0.78500;56.65;;O-MAB_0.6;0.80500;3;0.78500;53.35;;O-MAB_0.8;0.85000;3;0.80000;55.75;;O-MAB_1.2;0.85500;2;0.78500;54.3;;UCB_0.1;0.63500;4;0.74500;29.2;;UCB_0.2;0.69500;4;0.76500;35.4;;UCB_0.4;0.58500;8;0.79500;53.1;;UCB_0.6;0.80000;3;0.78000;50.35;;UCB_0.8;0.88000;1;0.77000;49.3;;UCB_1.4;0.77000;3;0.77000;47.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
342;MultiSBM_0.1;0.72000;2;0.74000;39.4;;MultiSBM_0.2;0.73500;3;0.75500;45.2;;MultiSBM_0.4;0.76000;1;0.72000;47.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;27.55;;O-MAB_0.2;0.78000;2;0.76000;41.05;;O-MAB_0.4;0.77000;4;0.79000;56.85;;O-MAB_0.6;0.84000;2;0.78000;53.45;;O-MAB_0.8;0.73500;5;0.79500;56;;O-MAB_1.2;0.94000;0;0.78000;54.3;;UCB_0.1;0.78500;1;0.74500;29.25;;UCB_0.2;0.79500;2;0.76500;35.5;;UCB_0.4;0.84000;2;0.78000;53.2;;UCB_0.6;0.82000;2;0.77000;50.45;;UCB_0.8;0.72000;5;0.79000;49.55;;UCB_1.4;0.60500;6;0.73500;47.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
343;MultiSBM_0.1;0.67000;3;0.74000;39.55;;MultiSBM_0.2;0.63500;5;0.75500;45.45;;MultiSBM_0.4;0.61000;4;0.72000;47.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;27.65;;O-MAB_0.2;0.63000;5;0.76000;41.3;;O-MAB_0.4;0.70500;5;0.78500;57.1;;O-MAB_0.6;0.82000;3;0.79000;53.6;;O-MAB_0.8;0.85500;2;0.78500;56.1;;O-MAB_1.2;0.83500;3;0.76500;54.45;;UCB_0.1;0.73500;2;0.74500;29.35;;UCB_0.2;0.59500;6;0.76500;35.8;;UCB_0.4;0.67000;6;0.79000;53.5;;UCB_0.6;0.87000;2;0.79000;50.55;;UCB_0.8;0.87000;2;0.79000;49.65;;UCB_1.4;0.75000;2;0.74000;47.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
344;MultiSBM_0.1;0.69000;3;0.74000;39.7;;MultiSBM_0.2;0.77000;2;0.75000;45.55;;MultiSBM_0.4;0.81500;1;0.74500;47.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;27.75;;O-MAB_0.2;0.73000;3;0.76000;41.45;;O-MAB_0.4;0.85500;2;0.78500;57.2;;O-MAB_0.6;0.87000;2;0.79000;53.7;;O-MAB_0.8;0.87000;2;0.79000;56.2;;O-MAB_1.2;0.77000;4;0.79000;54.65;;UCB_0.1;0.68500;3;0.74500;29.5;;UCB_0.2;0.69500;4;0.76500;36;;UCB_0.4;0.84000;2;0.78000;53.6;;UCB_0.6;0.88500;2;0.79500;50.65;;UCB_0.8;0.85500;2;0.78500;49.75;;UCB_1.4;0.70000;3;0.71000;48.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
345;MultiSBM_0.1;0.74000;2;0.74000;39.8;;MultiSBM_0.2;0.67000;4;0.75000;45.75;;MultiSBM_0.4;0.76500;2;0.74500;47.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;27.95;;O-MAB_0.2;0.73000;3;0.76000;41.6;;O-MAB_0.4;0.82000;3;0.79000;57.35;;O-MAB_0.6;0.85500;2;0.75500;53.8;;O-MAB_0.8;0.87000;2;0.79000;56.3;;O-MAB_1.2;0.87000;2;0.79000;54.75;;UCB_0.1;0.68500;3;0.74500;29.65;;UCB_0.2;0.69500;4;0.76500;36.2;;UCB_0.4;0.81500;3;0.78500;53.75;;UCB_0.6;0.85500;2;0.78500;50.75;;UCB_0.8;0.92000;1;0.79000;49.8;;UCB_1.4;0.76000;2;0.72000;48.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
346;MultiSBM_0.1;0.66000;3;0.73000;39.95;;MultiSBM_0.2;0.76000;2;0.75000;45.85;;MultiSBM_0.4;0.78000;1;0.70000;47.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;28;;O-MAB_0.2;0.83000;1;0.76000;41.65;;O-MAB_0.4;0.87000;2;0.79000;57.45;;O-MAB_0.6;0.88000;2;0.76000;53.9;;O-MAB_0.8;0.73500;5;0.79500;56.55;;O-MAB_1.2;0.66500;6;0.78500;55.05;;UCB_0.1;0.78500;1;0.74500;29.7;;UCB_0.2;0.79500;2;0.76500;36.3;;UCB_0.4;0.90500;1;0.78500;53.8;;UCB_0.6;0.85000;2;0.78000;50.85;;UCB_0.8;0.71000;5;0.78000;50.05;;UCB_1.4;0.80500;1;0.73500;48.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
347;MultiSBM_0.1;0.66000;3;0.73000;40.1;;MultiSBM_0.2;0.71000;3;0.75000;46;;MultiSBM_0.4;0.63000;4;0.70000;48.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;28.1;;O-MAB_0.2;0.73000;3;0.76000;41.8;;O-MAB_0.4;0.70500;5;0.78500;57.7;;O-MAB_0.6;0.77000;4;0.76000;54.1;;O-MAB_0.8;0.72000;5;0.79000;56.8;;O-MAB_1.2;0.67500;5;0.74500;55.3;;UCB_0.1;0.73500;2;0.74500;29.8;;UCB_0.2;0.74500;3;0.76500;36.45;;UCB_0.4;0.75000;4;0.78000;54;;UCB_0.6;0.83500;2;0.77500;50.95;;UCB_0.8;0.67000;5;0.77000;50.3;;UCB_1.4;0.83500;2;0.77500;48.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
348;MultiSBM_0.1;0.78500;1;0.74500;40.15;;MultiSBM_0.2;0.70500;4;0.76500;46.2;;MultiSBM_0.4;0.83500;1;0.75500;48.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;28.1;;O-MAB_0.2;0.73000;3;0.76000;41.95;;O-MAB_0.4;0.89000;1;0.78000;57.75;;O-MAB_0.6;0.92000;1;0.79000;54.15;;O-MAB_0.8;0.80000;4;0.80000;57;;O-MAB_1.2;0.81000;2;0.74000;55.4;;UCB_0.1;0.83500;0;0.74500;29.8;;UCB_0.2;0.69500;4;0.76500;36.65;;UCB_0.4;0.92000;1;0.79000;54.05;;UCB_0.6;0.97000;0;0.79000;50.95;;UCB_0.8;0.79000;3;0.78000;50.45;;UCB_1.4;0.88000;1;0.77000;48.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
349;MultiSBM_0.1;0.78500;1;0.74500;40.2;;MultiSBM_0.2;0.65500;5;0.76500;46.45;;MultiSBM_0.4;0.73500;3;0.75500;48.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;28.1;;O-MAB_0.2;0.63000;5;0.76000;42.2;;O-MAB_0.4;0.85500;2;0.78500;57.85;;O-MAB_0.6;0.82000;3;0.79000;54.3;;O-MAB_0.8;0.66500;6;0.78500;57.3;;O-MAB_1.2;0.62000;7;0.79000;55.75;;UCB_0.1;0.78500;1;0.74500;29.85;;UCB_0.2;0.69500;4;0.76500;36.85;;UCB_0.4;0.87000;2;0.79000;54.15;;UCB_0.6;0.83000;3;0.79000;51.1;;UCB_0.8;0.68000;5;0.77000;50.7;;UCB_1.4;0.77000;3;0.77000;48.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
350;MultiSBM_0.1;0.78000;1;0.74000;40.25;;MultiSBM_0.2;0.86000;0;0.74000;46.45;;MultiSBM_0.4;0.66500;4;0.74500;48.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;28.2;;O-MAB_0.2;0.88000;0;0.76000;42.2;;O-MAB_0.4;0.67000;6;0.79000;58.15;;O-MAB_0.6;0.63500;7;0.79500;54.65;;O-MAB_0.8;0.70000;5;0.75000;57.55;;O-MAB_1.2;0.79500;2;0.76500;55.85;;UCB_0.1;0.68500;3;0.74500;30;;UCB_0.2;0.89500;0;0.76500;36.85;;UCB_0.4;0.63500;7;0.79500;54.5;;UCB_0.6;0.63500;7;0.79500;51.45;;UCB_0.8;0.83500;2;0.77500;50.8;;UCB_1.4;0.73000;3;0.75000;48.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
351;MultiSBM_0.1;0.58000;5;0.74000;40.5;;MultiSBM_0.2;0.71000;3;0.74000;46.6;;MultiSBM_0.4;0.71500;3;0.74500;48.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;28.25;;O-MAB_0.2;0.73000;3;0.76000;42.35;;O-MAB_0.4;0.57000;8;0.79000;58.55;;O-MAB_0.6;0.77000;4;0.79000;54.85;;O-MAB_0.8;0.87500;1;0.74500;57.6;;O-MAB_1.2;0.52500;8;0.77500;56.25;;UCB_0.1;0.68500;3;0.74500;30.15;;UCB_0.2;0.69500;4;0.76500;37.05;;UCB_0.4;0.63500;6;0.77500;54.8;;UCB_0.6;0.82000;3;0.79000;51.6;;UCB_0.8;0.88000;1;0.77000;50.85;;UCB_1.4;0.75000;3;0.73000;48.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
352;MultiSBM_0.1;0.76500;2;0.75500;40.6;;MultiSBM_0.2;0.79500;2;0.76500;46.7;;MultiSBM_0.4;0.69500;4;0.76500;48.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;28.3;;O-MAB_0.2;0.88000;0;0.76000;42.35;;O-MAB_0.4;0.80500;3;0.78500;58.7;;O-MAB_0.6;0.95000;1;0.80000;54.9;;O-MAB_0.8;0.87000;2;0.79000;57.7;;O-MAB_1.2;0.79000;2;0.70000;56.35;;UCB_0.1;0.78500;1;0.74500;30.2;;UCB_0.2;0.89500;0;0.76500;37.05;;UCB_0.4;0.82000;3;0.79000;54.95;;UCB_0.6;0.95000;1;0.80000;51.65;;UCB_0.8;0.85000;2;0.78000;50.95;;UCB_1.4;0.63500;5;0.75500;49.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
353;MultiSBM_0.1;0.81500;1;0.75500;40.65;;MultiSBM_0.2;0.74500;3;0.76500;46.85;;MultiSBM_0.4;0.59500;6;0.76500;49.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;28.35;;O-MAB_0.2;0.78000;2;0.76000;42.45;;O-MAB_0.4;0.62000;7;0.79000;59.05;;O-MAB_0.6;0.85000;3;0.80000;55.05;;O-MAB_0.8;0.81500;3;0.78500;57.85;;O-MAB_1.2;0.74500;3;0.73500;56.5;;UCB_0.1;0.78500;1;0.74500;30.25;;UCB_0.2;0.79500;2;0.76500;37.15;;UCB_0.4;0.66500;6;0.78500;55.25;;UCB_0.6;0.85000;3;0.80000;51.8;;UCB_0.8;0.84500;2;0.77500;51.05;;UCB_1.4;0.80000;1;0.74000;49.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
354;MultiSBM_0.1;0.63500;4;0.74500;40.85;;MultiSBM_0.2;0.62000;5;0.75000;47.1;;MultiSBM_0.4;0.78500;1;0.73500;49.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;28.5;;O-MAB_0.2;0.73000;3;0.76000;42.6;;O-MAB_0.4;0.87000;2;0.79000;59.15;;O-MAB_0.6;0.75000;5;0.80000;55.3;;O-MAB_0.8;0.83500;3;0.79500;58;;O-MAB_1.2;0.89500;0;0.76500;56.5;;UCB_0.1;0.53500;6;0.74500;30.55;;UCB_0.2;0.74500;3;0.76500;37.3;;UCB_0.4;0.84500;2;0.77500;55.35;;UCB_0.6;0.75000;5;0.80000;52.05;;UCB_0.8;0.87000;2;0.79000;51.15;;UCB_1.4;0.80500;2;0.76500;49.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
355;MultiSBM_0.1;0.78500;1;0.74500;40.9;;MultiSBM_0.2;0.77000;2;0.75000;47.2;;MultiSBM_0.4;0.73500;2;0.73500;49.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;28.55;;O-MAB_0.2;0.88000;0;0.76000;42.6;;O-MAB_0.4;0.78500;4;0.79500;59.35;;O-MAB_0.6;0.77000;4;0.79000;55.5;;O-MAB_0.8;0.80500;3;0.78500;58.15;;O-MAB_1.2;0.70500;5;0.78500;56.75;;UCB_0.1;0.78500;1;0.74500;30.6;;UCB_0.2;0.89500;0;0.76500;37.3;;UCB_0.4;0.82000;3;0.79000;55.5;;UCB_0.6;0.76500;4;0.78500;52.25;;UCB_0.8;0.77000;4;0.79000;51.35;;UCB_1.4;0.70000;4;0.76000;49.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
356;MultiSBM_0.1;0.75000;2;0.75000;41;;MultiSBM_0.2;0.83500;2;0.77500;47.3;;MultiSBM_0.4;0.70500;3;0.73500;49.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;28.65;;O-MAB_0.2;0.83000;1;0.76000;42.65;;O-MAB_0.4;0.82000;3;0.79000;59.5;;O-MAB_0.6;0.75000;5;0.80000;55.75;;O-MAB_0.8;0.64000;6;0.78000;58.45;;O-MAB_1.2;0.86500;1;0.76500;56.8;;UCB_0.1;0.73500;2;0.74500;30.7;;UCB_0.2;0.74500;3;0.76500;37.45;;UCB_0.4;0.78500;4;0.79500;55.7;;UCB_0.6;0.78500;4;0.79500;52.45;;UCB_0.8;0.56500;8;0.75500;51.75;;UCB_1.4;0.69000;3;0.70000;49.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
357;MultiSBM_0.1;0.85000;0;0.75000;41;;MultiSBM_0.2;0.73500;4;0.77500;47.5;;MultiSBM_0.4;0.65500;4;0.73500;49.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;28.7;;O-MAB_0.2;0.83000;1;0.76000;42.7;;O-MAB_0.4;0.67000;6;0.79000;59.8;;O-MAB_0.6;0.66500;6;0.78500;56.05;;O-MAB_0.8;0.87000;2;0.79000;58.55;;O-MAB_1.2;0.75500;4;0.78500;57;;UCB_0.1;0.78500;1;0.74500;30.75;;UCB_0.2;0.74500;3;0.76500;37.6;;UCB_0.4;0.68500;6;0.79500;56;;UCB_0.6;0.68500;6;0.79500;52.75;;UCB_0.8;0.81000;2;0.77000;51.85;;UCB_1.4;0.62500;5;0.72500;49.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
358;MultiSBM_0.1;0.77000;1;0.74000;41.05;;MultiSBM_0.2;0.72000;3;0.75000;47.65;;MultiSBM_0.4;0.64500;4;0.71500;49.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;28.8;;O-MAB_0.2;0.73000;3;0.76000;42.85;;O-MAB_0.4;0.70500;5;0.78500;60.05;;O-MAB_0.6;0.92000;1;0.79000;56.1;;O-MAB_0.8;0.85500;2;0.78500;58.65;;O-MAB_1.2;0.72000;5;0.76000;57.25;;UCB_0.1;0.78500;1;0.74500;30.8;;UCB_0.2;0.74500;3;0.76500;37.75;;UCB_0.4;0.73500;5;0.79500;56.25;;UCB_0.6;0.90500;1;0.78500;52.8;;UCB_0.8;0.80000;2;0.76000;51.95;;UCB_1.4;0.76500;1;0.69500;49.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
359;MultiSBM_0.1;0.77000;1;0.74000;41.1;;MultiSBM_0.2;0.77000;2;0.75000;47.75;;MultiSBM_0.4;0.74500;2;0.71500;49.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;28.85;;O-MAB_0.2;0.73000;3;0.76000;43;;O-MAB_0.4;0.87000;2;0.79000;60.15;;O-MAB_0.6;0.90000;2;0.80000;56.2;;O-MAB_0.8;0.83500;3;0.79500;58.8;;O-MAB_1.2;0.80000;3;0.78000;57.4;;UCB_0.1;0.78500;1;0.74500;30.85;;UCB_0.2;0.74500;3;0.76500;37.9;;UCB_0.4;0.92000;1;0.79000;56.3;;UCB_0.6;0.84500;2;0.77500;52.9;;UCB_0.8;0.79500;2;0.75500;52.05;;UCB_1.4;0.79500;2;0.72500;49.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
360;MultiSBM_0.1;0.65000;4;0.75000;41.3;;MultiSBM_0.2;0.80000;2;0.76000;47.85;;MultiSBM_0.4;0.85500;1;0.76500;50;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;29;;O-MAB_0.2;0.83000;1;0.76000;43.05;;O-MAB_0.4;0.85500;2;0.78500;60.25;;O-MAB_0.6;0.78500;4;0.79500;56.4;;O-MAB_0.8;0.53000;9;0.79000;59.25;;O-MAB_1.2;0.76500;3;0.76500;57.55;;UCB_0.1;0.68500;3;0.74500;31;;UCB_0.2;0.79500;2;0.76500;38;;UCB_0.4;0.88500;2;0.79500;56.4;;UCB_0.6;0.78500;4;0.79500;53.1;;UCB_0.8;0.61500;6;0.76500;52.35;;UCB_1.4;0.77000;3;0.77000;50.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
361;MultiSBM_0.1;0.80000;1;0.75000;41.35;;MultiSBM_0.2;0.60000;6;0.76000;48.15;;MultiSBM_0.4;0.60500;6;0.76500;50.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;29.15;;O-MAB_0.2;0.63000;5;0.76000;43.3;;O-MAB_0.4;0.60500;7;0.78500;60.6;;O-MAB_0.6;0.80000;3;0.78000;56.55;;O-MAB_0.8;0.77500;3;0.74500;59.4;;O-MAB_1.2;0.74000;3;0.76000;57.7;;UCB_0.1;0.73500;2;0.74500;31.1;;UCB_0.2;0.64500;5;0.76500;38.25;;UCB_0.4;0.58500;8;0.79500;56.8;;UCB_0.6;0.76500;4;0.78500;53.3;;UCB_0.8;0.81000;2;0.77000;52.45;;UCB_1.4;0.75500;3;0.73500;50.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
362;MultiSBM_0.1;0.70000;3;0.75000;41.5;;MultiSBM_0.2;0.80000;1;0.74000;48.2;;MultiSBM_0.4;0.76000;1;0.73000;50.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;29.25;;O-MAB_0.2;0.78000;2;0.76000;43.4;;O-MAB_0.4;0.87500;1;0.77500;60.65;;O-MAB_0.6;0.65000;7;0.80000;56.9;;O-MAB_0.8;0.89000;1;0.78000;59.45;;O-MAB_1.2;0.70500;4;0.76500;57.9;;UCB_0.1;0.73500;2;0.74500;31.2;;UCB_0.2;0.79500;2;0.76500;38.35;;UCB_0.4;0.87000;2;0.79000;56.9;;UCB_0.6;0.71500;5;0.78500;53.55;;UCB_0.8;0.83500;2;0.77500;52.55;;UCB_1.4;0.74000;3;0.72000;50.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
363;MultiSBM_0.1;0.70000;3;0.75000;41.65;;MultiSBM_0.2;0.75000;2;0.74000;48.3;;MultiSBM_0.4;0.71000;2;0.73000;50.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.62000;4;0.74000;29.45;;O-MAB_0.2;0.78000;2;0.76000;43.5;;O-MAB_0.4;0.72000;5;0.79000;60.9;;O-MAB_0.6;0.87000;2;0.79000;57;;O-MAB_0.8;0.75000;5;0.80000;59.7;;O-MAB_1.2;0.69000;5;0.78000;58.15;;UCB_0.1;0.68500;3;0.74500;31.35;;UCB_0.2;0.79500;2;0.76500;38.45;;UCB_0.4;0.72000;5;0.79000;57.15;;UCB_0.6;0.85500;2;0.78500;53.65;;UCB_0.8;0.79000;3;0.78000;52.7;;UCB_1.4;0.77000;2;0.75000;50.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
364;MultiSBM_0.1;0.77500;1;0.73500;41.7;;MultiSBM_0.2;0.67000;5;0.77000;48.55;;MultiSBM_0.4;0.83500;1;0.74500;50.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.67000;3;0.74000;29.6;;O-MAB_0.2;0.68000;4;0.76000;43.7;;O-MAB_0.4;0.92000;1;0.79000;60.95;;O-MAB_0.6;0.65500;6;0.78500;57.3;;O-MAB_0.8;0.72000;5;0.79000;59.95;;O-MAB_1.2;0.69000;4;0.76000;58.35;;UCB_0.1;0.68500;3;0.74500;31.5;;UCB_0.2;0.74500;3;0.76500;38.6;;UCB_0.4;0.88500;2;0.79500;57.25;;UCB_0.6;0.70500;5;0.78500;53.9;;UCB_0.8;0.73000;4;0.77000;52.9;;UCB_1.4;0.67000;4;0.72000;50.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
365;MultiSBM_0.1;0.67500;3;0.73500;41.85;;MultiSBM_0.2;0.82000;2;0.77000;48.65;;MultiSBM_0.4;0.68500;4;0.74500;50.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;29.7;;O-MAB_0.2;0.76500;2;0.75500;43.8;;O-MAB_0.4;0.77000;4;0.79000;61.15;;O-MAB_0.6;0.72000;5;0.79000;57.55;;O-MAB_0.8;0.82000;3;0.76000;60.1;;O-MAB_1.2;0.74500;3;0.76500;58.5;;UCB_0.1;0.68500;3;0.74500;31.65;;UCB_0.2;0.74500;3;0.76500;38.75;;UCB_0.4;0.83500;3;0.79500;57.4;;UCB_0.6;0.67000;6;0.79000;54.2;;UCB_0.8;0.83000;2;0.77000;53;;UCB_1.4;0.68000;3;0.73000;50.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
366;MultiSBM_0.1;0.71500;3;0.75500;42;;MultiSBM_0.2;0.76500;2;0.74500;48.75;;MultiSBM_0.4;0.74000;3;0.70000;50.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;29.75;;O-MAB_0.2;0.78000;2;0.76000;43.9;;O-MAB_0.4;0.87000;2;0.79000;61.25;;O-MAB_0.6;0.78500;4;0.79500;57.75;;O-MAB_0.8;0.78000;4;0.79000;60.3;;O-MAB_1.2;0.69000;4;0.76000;58.7;;UCB_0.1;0.78500;1;0.74500;31.7;;UCB_0.2;0.74500;3;0.76500;38.9;;UCB_0.4;0.93500;1;0.79500;57.45;;UCB_0.6;0.80500;3;0.78500;54.35;;UCB_0.8;0.73500;4;0.77500;53.2;;UCB_1.4;0.80500;1;0.74500;50.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
367;MultiSBM_0.1;0.81500;1;0.75500;42.05;;MultiSBM_0.2;0.86500;0;0.74500;48.75;;MultiSBM_0.4;0.74000;3;0.70000;51;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;29.75;;O-MAB_0.2;0.83000;1;0.76000;43.95;;O-MAB_0.4;0.82000;3;0.79000;61.4;;O-MAB_0.6;0.83500;3;0.79500;57.9;;O-MAB_0.8;0.82000;3;0.79000;60.45;;O-MAB_1.2;0.87000;1;0.77000;58.75;;UCB_0.1;0.78500;1;0.74500;31.75;;UCB_0.2;0.84500;1;0.76500;38.95;;UCB_0.4;0.83500;3;0.79500;57.6;;UCB_0.6;0.80000;3;0.78000;54.5;;UCB_0.8;0.86500;2;0.78500;53.3;;UCB_1.4;0.72000;4;0.74000;51.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
368;MultiSBM_0.1;0.74500;2;0.74500;42.15;;MultiSBM_0.2;0.75000;3;0.76000;48.9;;MultiSBM_0.4;0.77000;2;0.75000;51.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;29.75;;O-MAB_0.2;0.78000;2;0.76000;44.05;;O-MAB_0.4;0.77000;4;0.79000;61.6;;O-MAB_0.6;0.77000;4;0.79000;58.1;;O-MAB_0.8;0.85500;2;0.78500;60.55;;O-MAB_1.2;0.85000;2;0.78000;58.85;;UCB_0.1;0.78500;1;0.74500;31.8;;UCB_0.2;0.79500;2;0.76500;39.05;;UCB_0.4;0.78500;4;0.79500;57.8;;UCB_0.6;0.79000;3;0.78000;54.65;;UCB_0.8;0.87000;2;0.79000;53.4;;UCB_1.4;0.77000;2;0.74000;51.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
369;MultiSBM_0.1;0.74500;2;0.74500;42.25;;MultiSBM_0.2;0.65000;5;0.76000;49.15;;MultiSBM_0.4;0.77000;2;0.75000;51.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;29.8;;O-MAB_0.2;0.68000;4;0.76000;44.25;;O-MAB_0.4;0.83500;3;0.79500;61.75;;O-MAB_0.6;0.80500;3;0.78500;58.25;;O-MAB_0.8;0.82000;3;0.79000;60.7;;O-MAB_1.2;0.80500;3;0.78500;59;;UCB_0.1;0.78500;1;0.74500;31.85;;UCB_0.2;0.69500;4;0.76500;39.25;;UCB_0.4;0.78500;4;0.79500;58;;UCB_0.6;0.83500;2;0.77500;54.75;;UCB_0.8;0.80000;3;0.78000;53.55;;UCB_1.4;0.86000;1;0.77000;51.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
370;MultiSBM_0.1;0.73500;2;0.74500;42.35;;MultiSBM_0.2;0.79500;2;0.76500;49.25;;MultiSBM_0.4;0.74500;3;0.76500;51.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;29.8;;O-MAB_0.2;0.83000;1;0.76000;44.3;;O-MAB_0.4;0.83500;3;0.79500;61.9;;O-MAB_0.6;0.83500;3;0.79500;58.4;;O-MAB_0.8;0.73500;5;0.79500;60.95;;O-MAB_1.2;0.80500;3;0.78500;59.15;;UCB_0.1;0.83500;0;0.74500;31.85;;UCB_0.2;0.84500;1;0.76500;39.3;;UCB_0.4;0.75500;4;0.78500;58.2;;UCB_0.6;0.80000;3;0.78000;54.9;;UCB_0.8;0.69000;5;0.78000;53.8;;UCB_1.4;0.73500;4;0.74500;51.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
371;MultiSBM_0.1;0.73500;2;0.74500;42.45;;MultiSBM_0.2;0.79500;2;0.76500;49.35;;MultiSBM_0.4;0.79500;2;0.76500;51.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;29.9;;O-MAB_0.2;0.78000;2;0.76000;44.4;;O-MAB_0.4;0.82000;3;0.79000;62.05;;O-MAB_0.6;0.88500;2;0.79500;58.5;;O-MAB_0.8;0.92000;1;0.79000;61;;O-MAB_1.2;0.80000;3;0.78000;59.3;;UCB_0.1;0.73500;2;0.74500;31.95;;UCB_0.2;0.69500;4;0.76500;39.5;;UCB_0.4;0.86500;2;0.78500;58.3;;UCB_0.6;0.88500;2;0.79500;55;;UCB_0.8;0.82500;2;0.77500;53.9;;UCB_1.4;0.63000;5;0.75000;51.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
372;MultiSBM_0.1;0.76500;2;0.75500;42.55;;MultiSBM_0.2;0.80500;2;0.73500;49.45;;MultiSBM_0.4;0.80000;2;0.73000;51.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;29.95;;O-MAB_0.2;0.76500;2;0.75500;44.5;;O-MAB_0.4;0.78500;4;0.79500;62.25;;O-MAB_0.6;0.72000;5;0.79000;58.75;;O-MAB_0.8;0.68000;6;0.79000;61.3;;O-MAB_1.2;0.74000;4;0.78000;59.5;;UCB_0.1;0.83500;0;0.74500;31.95;;UCB_0.2;0.74500;3;0.76500;39.65;;UCB_0.4;0.81500;3;0.78500;58.45;;UCB_0.6;0.71500;5;0.78500;55.25;;UCB_0.8;0.68000;5;0.77000;54.15;;UCB_1.4;0.76500;2;0.74500;51.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
373;MultiSBM_0.1;0.71500;3;0.75500;42.7;;MultiSBM_0.2;0.70500;4;0.73500;49.65;;MultiSBM_0.4;0.85000;1;0.73000;51.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;30;;O-MAB_0.2;0.71000;3;0.75000;44.65;;O-MAB_0.4;0.73500;5;0.79500;62.5;;O-MAB_0.6;0.83500;3;0.79500;58.9;;O-MAB_0.8;0.85500;2;0.78500;61.4;;O-MAB_1.2;0.77500;3;0.77500;59.65;;UCB_0.1;0.73500;2;0.74500;32.05;;UCB_0.2;0.74500;3;0.76500;39.8;;UCB_0.4;0.72000;5;0.79000;58.7;;UCB_0.6;0.80000;3;0.78000;55.4;;UCB_0.8;0.82500;2;0.77500;54.25;;UCB_1.4;0.74500;2;0.73500;51.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
374;MultiSBM_0.1;0.78500;1;0.74500;42.75;;MultiSBM_0.2;0.77000;2;0.75000;49.75;;MultiSBM_0.4;0.85500;0;0.74500;51.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;30.1;;O-MAB_0.2;0.71500;3;0.75500;44.8;;O-MAB_0.4;0.78500;4;0.76500;62.7;;O-MAB_0.6;0.78500;4;0.79500;59.1;;O-MAB_0.8;0.73500;5;0.79500;61.65;;O-MAB_1.2;0.73500;3;0.75500;59.8;;UCB_0.1;0.68500;3;0.74500;32.2;;UCB_0.2;0.79500;2;0.76500;39.9;;UCB_0.4;0.82000;3;0.79000;58.85;;UCB_0.6;0.82000;3;0.79000;55.55;;UCB_0.8;0.72000;5;0.79000;54.5;;UCB_1.4;0.60500;6;0.70500;52.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
375;MultiSBM_0.1;0.78500;1;0.74500;42.8;;MultiSBM_0.2;0.82000;1;0.75000;49.8;;MultiSBM_0.4;0.75500;2;0.74500;51.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.72000;2;0.74000;30.2;;O-MAB_0.2;0.78000;2;0.76000;44.9;;O-MAB_0.4;0.83500;3;0.76500;62.85;;O-MAB_0.6;0.70500;5;0.78500;59.35;;O-MAB_0.8;0.80500;3;0.78500;61.8;;O-MAB_1.2;0.72000;3;0.75000;59.95;;UCB_0.1;0.73500;2;0.74500;32.3;;UCB_0.2;0.74500;3;0.76500;40.05;;UCB_0.4;0.87000;2;0.79000;58.95;;UCB_0.6;0.70500;5;0.78500;55.8;;UCB_0.8;0.72500;4;0.76500;54.7;;UCB_1.4;0.67000;4;0.75000;52.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
376;MultiSBM_0.1;0.70000;3;0.75000;42.95;;MultiSBM_0.2;0.78000;2;0.75000;49.9;;MultiSBM_0.4;0.81500;2;0.73500;51.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;30.2;;O-MAB_0.2;0.68000;4;0.76000;45.1;;O-MAB_0.4;0.87000;2;0.79000;62.95;;O-MAB_0.6;0.93500;1;0.79500;59.4;;O-MAB_0.8;0.87000;2;0.79000;61.9;;O-MAB_1.2;0.80500;3;0.78500;60.1;;UCB_0.1;0.73500;2;0.74500;32.4;;UCB_0.2;0.71500;3;0.73500;40.2;;UCB_0.4;0.87000;2;0.79000;59.05;;UCB_0.6;0.91500;1;0.78500;55.85;;UCB_0.8;0.82000;2;0.77000;54.8;;UCB_1.4;0.80500;1;0.74500;52.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
377;MultiSBM_0.1;0.75000;2;0.75000;43.05;;MultiSBM_0.2;0.68000;4;0.75000;50.1;;MultiSBM_0.4;0.61500;6;0.73500;52.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;30.25;;O-MAB_0.2;0.63000;5;0.76000;45.35;;O-MAB_0.4;0.78500;4;0.79500;63.15;;O-MAB_0.6;0.85000;3;0.80000;59.55;;O-MAB_0.8;0.95000;1;0.80000;61.95;;O-MAB_1.2;0.78500;3;0.74500;60.25;;UCB_0.1;0.78500;1;0.74500;32.45;;UCB_0.2;0.64500;5;0.76500;40.45;;UCB_0.4;0.72000;5;0.79000;59.3;;UCB_0.6;0.83500;3;0.79500;56;;UCB_0.8;0.87500;1;0.77500;54.85;;UCB_1.4;0.71000;3;0.74000;52.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
378;MultiSBM_0.1;0.78500;1;0.74500;43.1;;MultiSBM_0.2;0.74000;3;0.76000;50.25;;MultiSBM_0.4;0.82000;2;0.74000;52.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;30.3;;O-MAB_0.2;0.63000;5;0.76000;45.6;;O-MAB_0.4;0.83500;3;0.79500;63.3;;O-MAB_0.6;0.85500;2;0.78500;59.65;;O-MAB_0.8;0.80000;4;0.80000;62.15;;O-MAB_1.2;0.87000;1;0.77000;60.3;;UCB_0.1;0.73500;2;0.74500;32.55;;UCB_0.2;0.74500;3;0.76500;40.6;;UCB_0.4;0.83500;3;0.79500;59.45;;UCB_0.6;0.85500;2;0.78500;56.1;;UCB_0.8;0.75500;4;0.78500;55.05;;UCB_1.4;0.80500;1;0.71500;52.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
379;MultiSBM_0.1;0.73500;2;0.74500;43.2;;MultiSBM_0.2;0.74000;3;0.76000;50.4;;MultiSBM_0.4;0.82000;2;0.74000;52.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.82000;0;0.74000;30.3;;O-MAB_0.2;0.78000;2;0.76000;45.7;;O-MAB_0.4;0.82000;3;0.79000;63.45;;O-MAB_0.6;0.85000;3;0.80000;59.8;;O-MAB_0.8;0.92000;1;0.79000;62.2;;O-MAB_1.2;0.89000;1;0.78000;60.35;;UCB_0.1;0.83500;0;0.74500;32.55;;UCB_0.2;0.84500;1;0.76500;40.65;;UCB_0.4;0.83500;3;0.79500;59.6;;UCB_0.6;0.81500;3;0.78500;56.25;;UCB_0.8;0.87000;1;0.76000;55.1;;UCB_1.4;0.90500;0;0.76500;52.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
380;MultiSBM_0.1;0.86500;0;0.75500;43.2;;MultiSBM_0.2;0.70000;4;0.76000;50.6;;MultiSBM_0.4;0.81500;1;0.74500;52.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;3.65;;O-MAB_0.1;0.77000;1;0.74000;30.35;;O-MAB_0.2;0.68000;4;0.76000;45.9;;O-MAB_0.4;0.90500;1;0.78500;63.5;;O-MAB_0.6;0.78500;4;0.79500;60;;O-MAB_0.8;0.75000;5;0.80000;62.45;;O-MAB_1.2;0.62000;7;0.76000;60.7;;UCB_0.1;0.78500;1;0.74500;32.6;;UCB_0.2;0.69500;4;0.76500;40.85;;UCB_0.4;0.95500;0;0.78500;59.6;;UCB_0.6;0.76500;4;0.78500;56.45;;UCB_0.8;0.70500;5;0.78500;55.35;;UCB_1.4;0.85000;2;0.78000;52.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
381;MultiSBM_0.1;0.76500;2;0.75500;43.3;;MultiSBM_0.2;0.80000;2;0.76000;50.7;;MultiSBM_0.4;0.76500;2;0.74500;52.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.20500;15;0.33500;4.4;;O-MAB_0.1;0.77000;1;0.74000;30.4;;O-MAB_0.2;0.78000;2;0.76000;46;;O-MAB_0.4;0.87000;2;0.79000;63.6;;O-MAB_0.6;0.65000;7;0.80000;60.35;;O-MAB_0.8;0.85000;2;0.78000;62.55;;O-MAB_1.2;0.81000;2;0.77000;60.8;;UCB_0.1;0.68500;3;0.74500;32.75;;UCB_0.2;0.74500;3;0.76500;41;;UCB_0.4;0.86500;2;0.78500;59.7;;UCB_0.6;0.72000;5;0.79000;56.7;;UCB_0.8;0.82000;2;0.77000;55.45;;UCB_1.4;0.83000;2;0.77000;52.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
382;MultiSBM_0.1;0.73500;2;0.74500;43.4;;MultiSBM_0.2;0.65500;5;0.76500;50.95;;MultiSBM_0.4;0.82000;2;0.77000;52.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.66000;2;0.66000;4.5;;O-MAB_0.1;0.72000;2;0.74000;30.5;;O-MAB_0.2;0.73000;3;0.76000;46.15;;O-MAB_0.4;0.87000;2;0.79000;63.7;;O-MAB_0.6;0.82000;3;0.79000;60.5;;O-MAB_0.8;0.75000;5;0.80000;62.8;;O-MAB_1.2;0.85500;2;0.78500;60.9;;UCB_0.1;0.73500;2;0.74500;32.85;;UCB_0.2;0.79500;2;0.76500;41.1;;UCB_0.4;0.87000;2;0.79000;59.8;;UCB_0.6;0.83500;3;0.79500;56.85;;UCB_0.8;0.71000;4;0.76000;55.65;;UCB_1.4;0.82000;2;0.77000;52.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
383;MultiSBM_0.1;0.73500;2;0.74500;43.5;;MultiSBM_0.2;0.80500;2;0.76500;51.05;;MultiSBM_0.4;0.82000;2;0.77000;52.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.73000;0;0.68000;4.5;;O-MAB_0.1;0.82000;0;0.74000;30.5;;O-MAB_0.2;0.73000;3;0.76000;46.3;;O-MAB_0.4;0.82000;3;0.79000;63.85;;O-MAB_0.6;0.81500;3;0.78500;60.65;;O-MAB_0.8;0.90000;2;0.80000;62.9;;O-MAB_1.2;0.86500;2;0.78500;61;;UCB_0.1;0.83500;0;0.74500;32.85;;UCB_0.2;0.79000;2;0.76000;41.2;;UCB_0.4;0.83500;3;0.79500;59.95;;UCB_0.6;0.83000;3;0.79000;57;;UCB_0.8;0.85500;1;0.76500;55.7;;UCB_1.4;0.86500;1;0.76500;53;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
384;MultiSBM_0.1;0.76500;2;0.75500;43.6;;MultiSBM_0.2;0.73500;3;0.75500;51.2;;MultiSBM_0.4;0.85000;0;0.74000;52.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.68000;1;0.68000;4.55;;O-MAB_0.1;0.72000;2;0.74000;30.6;;O-MAB_0.2;0.80000;1;0.75000;46.35;;O-MAB_0.4;0.92000;1;0.79000;63.9;;O-MAB_0.6;0.88500;2;0.79500;60.75;;O-MAB_0.8;0.78500;4;0.79500;63.1;;O-MAB_1.2;0.75500;4;0.78500;61.2;;UCB_0.1;0.78500;1;0.74500;32.9;;UCB_0.2;0.84500;1;0.76500;41.25;;UCB_0.4;0.92000;1;0.79000;60;;UCB_0.6;0.85500;2;0.78500;57.1;;UCB_0.8;0.85000;2;0.78000;55.8;;UCB_1.4;0.71500;4;0.76500;53.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
385;MultiSBM_0.1;0.76500;2;0.75500;43.7;;MultiSBM_0.2;0.68500;4;0.75500;51.4;;MultiSBM_0.4;0.75000;2;0.74000;52.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.66500;1;0.67500;4.6;;O-MAB_0.1;0.72000;2;0.74000;30.7;;O-MAB_0.2;0.68000;4;0.76000;46.55;;O-MAB_0.4;0.77000;4;0.79000;64.1;;O-MAB_0.6;0.75000;5;0.80000;61;;O-MAB_0.8;0.77000;4;0.79000;63.3;;O-MAB_1.2;0.64000;6;0.78000;61.5;;UCB_0.1;0.73500;2;0.74500;33;;UCB_0.2;0.74500;3;0.76500;41.4;;UCB_0.4;0.78500;4;0.79500;60.2;;UCB_0.6;0.76500;4;0.78500;57.3;;UCB_0.8;0.78000;4;0.79000;56;;UCB_1.4;0.79000;2;0.76000;53.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
386;MultiSBM_0.1;0.73500;2;0.74500;43.8;;MultiSBM_0.2;0.75000;3;0.76000;51.55;;MultiSBM_0.4;0.71500;3;0.71500;52.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;30.85;;O-MAB_0.2;0.78000;2;0.76000;46.65;;O-MAB_0.4;0.77000;4;0.79000;64.3;;O-MAB_0.6;0.90000;1;0.78000;61.05;;O-MAB_0.8;0.77000;4;0.79000;63.5;;O-MAB_1.2;0.77500;3;0.74500;61.65;;UCB_0.1;0.73500;2;0.74500;33.1;;UCB_0.2;0.74500;3;0.76500;41.55;;UCB_0.4;0.68500;6;0.79500;60.5;;UCB_0.6;0.91500;1;0.78500;57.35;;UCB_0.8;0.75500;4;0.78500;56.2;;UCB_1.4;0.71500;3;0.74500;53.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
387;MultiSBM_0.1;0.78500;1;0.74500;43.85;;MultiSBM_0.2;0.75000;3;0.76000;51.7;;MultiSBM_0.4;0.71500;3;0.71500;53.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;30.95;;O-MAB_0.2;0.68000;4;0.76000;46.85;;O-MAB_0.4;0.67000;6;0.79000;64.6;;O-MAB_0.6;0.75000;5;0.80000;61.3;;O-MAB_0.8;0.82000;3;0.79000;63.65;;O-MAB_1.2;0.69000;5;0.78000;61.9;;UCB_0.1;0.73500;2;0.74500;33.2;;UCB_0.2;0.69500;4;0.76500;41.75;;UCB_0.4;0.67000;6;0.79000;60.8;;UCB_0.6;0.76500;4;0.78500;57.55;;UCB_0.8;0.82000;3;0.79000;56.35;;UCB_1.4;0.81500;2;0.76500;53.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
388;MultiSBM_0.1;0.81000;1;0.75000;43.9;;MultiSBM_0.2;0.74000;3;0.76000;51.85;;MultiSBM_0.4;0.65000;5;0.73000;53.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;30.95;;O-MAB_0.2;0.78000;2;0.76000;46.95;;O-MAB_0.4;0.68500;6;0.79500;64.9;;O-MAB_0.6;0.81500;3;0.78500;61.45;;O-MAB_0.8;0.97000;0;0.79000;63.65;;O-MAB_1.2;0.72500;4;0.77500;62.1;;UCB_0.1;0.83500;0;0.74500;33.2;;UCB_0.2;0.84500;1;0.76500;41.8;;UCB_0.4;0.77000;4;0.79000;61;;UCB_0.6;0.80500;3;0.78500;57.7;;UCB_0.8;0.95500;0;0.78500;56.35;;UCB_1.4;0.66500;5;0.73500;53.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
389;MultiSBM_0.1;0.71000;3;0.75000;44.05;;MultiSBM_0.2;0.84000;1;0.76000;51.9;;MultiSBM_0.4;0.85000;1;0.73000;53.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;31.1;;O-MAB_0.2;0.84500;1;0.76500;47;;O-MAB_0.4;0.83500;3;0.79500;65.05;;O-MAB_0.6;0.88000;2;0.79000;61.55;;O-MAB_0.8;0.80000;4;0.80000;63.85;;O-MAB_1.2;0.78500;3;0.77500;62.25;;UCB_0.1;0.68500;3;0.74500;33.35;;UCB_0.2;0.89500;0;0.76500;41.8;;UCB_0.4;0.82000;3;0.79000;61.15;;UCB_0.6;0.88500;2;0.79500;57.8;;UCB_0.8;0.74000;4;0.77000;56.55;;UCB_1.4;0.74000;3;0.76000;53.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
390;MultiSBM_0.1;0.70000;3;0.75000;44.2;;MultiSBM_0.2;0.79000;3;0.78000;52.05;;MultiSBM_0.4;0.77000;2;0.75000;53.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;31.2;;O-MAB_0.2;0.79500;2;0.76500;47.1;;O-MAB_0.4;0.83500;3;0.79500;65.2;;O-MAB_0.6;0.75000;5;0.80000;61.8;;O-MAB_0.8;0.80000;4;0.80000;64.05;;O-MAB_1.2;0.63500;6;0.77500;62.55;;UCB_0.1;0.73500;2;0.74500;33.45;;UCB_0.2;0.79500;2;0.76500;41.9;;UCB_0.4;0.83500;3;0.79500;61.3;;UCB_0.6;0.75000;5;0.80000;58.05;;UCB_0.8;0.80500;3;0.78500;56.7;;UCB_1.4;0.66000;5;0.70000;54.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
391;MultiSBM_0.1;0.80000;1;0.75000;44.25;;MultiSBM_0.2;0.74000;4;0.78000;52.25;;MultiSBM_0.4;0.77000;2;0.75000;53.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;31.3;;O-MAB_0.2;0.79500;2;0.76500;47.2;;O-MAB_0.4;0.87000;2;0.79000;65.3;;O-MAB_0.6;0.83500;3;0.79500;61.95;;O-MAB_0.8;0.72000;5;0.79000;64.3;;O-MAB_1.2;0.72500;3;0.75500;62.7;;UCB_0.1;0.78500;1;0.74500;33.5;;UCB_0.2;0.74500;3;0.76500;42.05;;UCB_0.4;0.86000;2;0.78000;61.4;;UCB_0.6;0.83500;3;0.79500;58.2;;UCB_0.8;0.75000;4;0.78000;56.9;;UCB_1.4;0.76000;2;0.71000;54.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
392;MultiSBM_0.1;0.71500;3;0.75500;44.4;;MultiSBM_0.2;0.75500;3;0.76500;52.4;;MultiSBM_0.4;0.75000;3;0.76000;53.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.62000;4;0.74000;31.5;;O-MAB_0.2;0.74500;3;0.76500;47.35;;O-MAB_0.4;0.77000;4;0.79000;65.5;;O-MAB_0.6;0.63500;7;0.79500;62.3;;O-MAB_0.8;0.87000;2;0.79000;64.4;;O-MAB_1.2;0.72000;4;0.74000;62.9;;UCB_0.1;0.68500;3;0.74500;33.65;;UCB_0.2;0.74500;3;0.76500;42.2;;UCB_0.4;0.77000;4;0.79000;61.6;;UCB_0.6;0.63500;7;0.79500;58.55;;UCB_0.8;0.86500;2;0.78500;57;;UCB_1.4;0.72500;4;0.74500;54.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
393;MultiSBM_0.1;0.86500;0;0.75500;44.4;;MultiSBM_0.2;0.80500;2;0.76500;52.5;;MultiSBM_0.4;0.75000;3;0.76000;53.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;31.55;;O-MAB_0.2;0.84500;1;0.76500;47.4;;O-MAB_0.4;0.83500;3;0.79500;65.65;;O-MAB_0.6;0.80500;3;0.78500;62.45;;O-MAB_0.8;0.82000;3;0.79000;64.55;;O-MAB_1.2;0.87500;1;0.77500;62.95;;UCB_0.1;0.73500;2;0.74500;33.75;;UCB_0.2;0.84500;1;0.76500;42.25;;UCB_0.4;0.82000;3;0.79000;61.75;;UCB_0.6;0.77500;3;0.77500;58.7;;UCB_0.8;0.75500;4;0.78500;57.2;;UCB_1.4;0.66000;4;0.74000;54.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
394;MultiSBM_0.1;0.83500;0;0.74500;44.4;;MultiSBM_0.2;0.65500;5;0.76500;52.75;;MultiSBM_0.4;0.67000;3;0.70000;54;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;31.65;;O-MAB_0.2;0.69500;4;0.76500;47.6;;O-MAB_0.4;0.68500;6;0.79500;65.95;;O-MAB_0.6;0.85000;3;0.80000;62.6;;O-MAB_0.8;0.83000;3;0.79000;64.7;;O-MAB_1.2;0.85000;2;0.78000;63.05;;UCB_0.1;0.73500;2;0.74500;33.85;;UCB_0.2;0.64500;5;0.76500;42.5;;UCB_0.4;0.70000;5;0.78000;62;;UCB_0.6;0.86500;2;0.78500;58.8;;UCB_0.8;0.82000;3;0.79000;57.35;;UCB_1.4;0.66000;4;0.72000;54.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
395;MultiSBM_0.1;0.78500;1;0.74500;44.45;;MultiSBM_0.2;0.85500;1;0.76500;52.8;;MultiSBM_0.4;0.57000;5;0.70000;54.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;31.8;;O-MAB_0.2;0.84500;1;0.76500;47.65;;O-MAB_0.4;0.67000;6;0.79000;66.25;;O-MAB_0.6;0.77000;4;0.79000;62.8;;O-MAB_0.8;0.78500;4;0.79500;64.9;;O-MAB_1.2;0.86500;2;0.78500;63.15;;UCB_0.1;0.63500;4;0.74500;34.05;;UCB_0.2;0.84500;1;0.76500;42.55;;UCB_0.4;0.70500;5;0.78500;62.25;;UCB_0.6;0.77000;4;0.79000;59;;UCB_0.8;0.68000;6;0.73000;57.65;;UCB_1.4;0.73500;2;0.72500;55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
396;MultiSBM_0.1;0.76500;2;0.75500;44.55;;MultiSBM_0.2;0.72500;3;0.72500;52.95;;MultiSBM_0.4;0.80000;2;0.76000;54.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;31.85;;O-MAB_0.2;0.74500;3;0.76500;47.8;;O-MAB_0.4;0.87000;2;0.79000;66.35;;O-MAB_0.6;0.87000;2;0.79000;62.9;;O-MAB_0.8;0.95000;1;0.80000;64.95;;O-MAB_1.2;0.82000;3;0.79000;63.3;;UCB_0.1;0.78500;1;0.74500;34.1;;UCB_0.2;0.84500;1;0.76500;42.6;;UCB_0.4;0.83500;3;0.79500;62.4;;UCB_0.6;0.81000;3;0.78000;59.15;;UCB_0.8;0.95000;0;0.78000;57.65;;UCB_1.4;0.76000;2;0.75000;55.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
397;MultiSBM_0.1;0.81500;1;0.75500;44.6;;MultiSBM_0.2;0.67500;4;0.72500;53.15;;MultiSBM_0.4;0.80000;2;0.76000;54.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;31.85;;O-MAB_0.2;0.69500;4;0.76500;48;;O-MAB_0.4;0.82000;3;0.79000;66.5;;O-MAB_0.6;0.65000;7;0.80000;63.25;;O-MAB_0.8;0.70000;6;0.80000;65.25;;O-MAB_1.2;0.65000;6;0.78000;63.6;;UCB_0.1;0.73500;2;0.74500;34.2;;UCB_0.2;0.69500;4;0.76500;42.8;;UCB_0.4;0.82000;3;0.79000;62.55;;UCB_0.6;0.68500;6;0.79500;59.45;;UCB_0.8;0.67000;6;0.79000;57.95;;UCB_1.4;0.69500;4;0.75500;55.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
398;MultiSBM_0.1;0.78500;1;0.74500;44.65;;MultiSBM_0.2;0.85500;1;0.76500;53.2;;MultiSBM_0.4;0.82500;0;0.72500;54.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;31.85;;O-MAB_0.2;0.84500;1;0.76500;48.05;;O-MAB_0.4;0.82000;3;0.79000;66.65;;O-MAB_0.6;0.69000;5;0.78000;63.5;;O-MAB_0.8;0.75500;4;0.78500;65.45;;O-MAB_1.2;0.76000;3;0.77000;63.75;;UCB_0.1;0.83500;0;0.74500;34.2;;UCB_0.2;0.84500;1;0.76500;42.85;;UCB_0.4;0.85000;2;0.78000;62.65;;UCB_0.6;0.66500;5;0.76500;59.7;;UCB_0.8;0.73000;4;0.77000;58.15;;UCB_1.4;0.63000;5;0.72000;55.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
399;MultiSBM_0.1;0.68500;3;0.74500;44.8;;MultiSBM_0.2;0.75500;3;0.76500;53.35;;MultiSBM_0.4;0.67500;3;0.72500;54.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;32;;O-MAB_0.2;0.74500;3;0.76500;48.2;;O-MAB_0.4;0.82000;3;0.79000;66.8;;O-MAB_0.6;0.78500;4;0.79500;63.7;;O-MAB_0.8;0.73000;5;0.79000;65.7;;O-MAB_1.2;0.91000;0;0.77000;63.75;;UCB_0.1;0.73500;2;0.74500;34.3;;UCB_0.2;0.74500;3;0.76500;43;;UCB_0.4;0.77000;4;0.79000;62.85;;UCB_0.6;0.77000;3;0.77000;59.85;;UCB_0.8;0.79000;3;0.78000;58.3;;UCB_1.4;0.83500;0;0.73500;55.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
400;MultiSBM_0.1;0.71000;3;0.75000;44.95;;MultiSBM_0.2;0.79000;1;0.74000;53.4;;MultiSBM_0.4;0.68500;3;0.69500;54.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;32.05;;O-MAB_0.2;0.84500;1;0.76500;48.25;;O-MAB_0.4;0.87000;2;0.79000;66.9;;O-MAB_0.6;0.83500;3;0.79500;63.85;;O-MAB_0.8;0.83500;3;0.79500;65.85;;O-MAB_1.2;0.91000;1;0.78000;63.8;;UCB_0.1;0.73500;2;0.74500;34.4;;UCB_0.2;0.84500;1;0.76500;43.05;;UCB_0.4;0.83500;3;0.79500;63;;UCB_0.6;0.85000;3;0.80000;60;;UCB_0.8;0.76000;4;0.78000;58.5;;UCB_1.4;0.75500;3;0.76500;55.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
401;MultiSBM_0.1;0.76000;2;0.75000;45.05;;MultiSBM_0.2;0.69000;3;0.74000;53.55;;MultiSBM_0.4;0.78500;1;0.69500;54.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;32.05;;O-MAB_0.2;0.69500;4;0.76500;48.45;;O-MAB_0.4;0.92000;1;0.79000;66.95;;O-MAB_0.6;0.88500;2;0.79500;63.95;;O-MAB_0.8;0.66500;6;0.78500;66.15;;O-MAB_1.2;0.65500;6;0.78500;64.1;;UCB_0.1;0.78500;1;0.74500;34.45;;UCB_0.2;0.69500;4;0.76500;43.25;;UCB_0.4;0.91500;1;0.78500;63.05;;UCB_0.6;0.85000;2;0.78000;60.1;;UCB_0.8;0.74000;4;0.78000;58.7;;UCB_1.4;0.67000;5;0.74000;55.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
402;MultiSBM_0.1;0.65000;4;0.72000;45.25;;MultiSBM_0.2;0.77000;3;0.77000;53.7;;MultiSBM_0.4;0.69000;2;0.72000;54.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;32.05;;O-MAB_0.2;0.79500;2;0.76500;48.55;;O-MAB_0.4;0.73500;5;0.79500;67.2;;O-MAB_0.6;0.83500;3;0.79500;64.1;;O-MAB_0.8;0.80000;3;0.78000;66.3;;O-MAB_1.2;0.71000;4;0.71000;64.3;;UCB_0.1;0.83500;0;0.74500;34.45;;UCB_0.2;0.74500;3;0.76500;43.4;;UCB_0.4;0.72000;5;0.79000;63.3;;UCB_0.6;0.83500;3;0.79500;60.25;;UCB_0.8;0.78000;3;0.77000;58.85;;UCB_1.4;0.68000;4;0.76000;56.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
403;MultiSBM_0.1;0.60000;5;0.72000;45.5;;MultiSBM_0.2;0.72000;4;0.77000;53.9;;MultiSBM_0.4;0.79000;0;0.72000;54.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;32.1;;O-MAB_0.2;0.69500;4;0.76500;48.75;;O-MAB_0.4;0.88500;2;0.79500;67.3;;O-MAB_0.6;0.60000;8;0.80000;64.5;;O-MAB_0.8;0.84000;2;0.78000;66.4;;O-MAB_1.2;0.55000;8;0.72000;64.7;;UCB_0.1;0.78500;1;0.74500;34.5;;UCB_0.2;0.72500;3;0.75500;43.55;;UCB_0.4;0.87000;2;0.79000;63.4;;UCB_0.6;0.62000;7;0.79000;60.6;;UCB_0.8;0.80500;3;0.78500;59;;UCB_1.4;0.69000;2;0.70000;56.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
404;MultiSBM_0.1;0.76000;2;0.75000;45.6;;MultiSBM_0.2;0.83000;1;0.75000;53.95;;MultiSBM_0.4;0.66500;4;0.74500;55.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;32.1;;O-MAB_0.2;0.84500;1;0.76500;48.8;;O-MAB_0.4;0.72000;5;0.79000;67.55;;O-MAB_0.6;0.74000;4;0.78000;64.7;;O-MAB_0.8;0.83500;3;0.79500;66.55;;O-MAB_1.2;0.68500;4;0.72500;64.9;;UCB_0.1;0.83500;0;0.74500;34.5;;UCB_0.2;0.84500;1;0.76500;43.6;;UCB_0.4;0.78500;4;0.79500;63.6;;UCB_0.6;0.73500;4;0.77500;60.8;;UCB_0.8;0.81500;3;0.78500;59.15;;UCB_1.4;0.73500;2;0.73500;56.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
405;MultiSBM_0.1;0.71000;3;0.75000;45.75;;MultiSBM_0.2;0.78000;2;0.75000;54.05;;MultiSBM_0.4;0.56500;6;0.74500;55.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;32.2;;O-MAB_0.2;0.84500;1;0.76500;48.85;;O-MAB_0.4;0.53500;9;0.79500;68;;O-MAB_0.6;0.80000;4;0.80000;64.9;;O-MAB_0.8;0.83500;3;0.79500;66.7;;O-MAB_1.2;0.76000;3;0.74000;65.05;;UCB_0.1;0.73500;2;0.74500;34.6;;UCB_0.2;0.84500;1;0.76500;43.65;;UCB_0.4;0.58500;8;0.79500;64;;UCB_0.6;0.83500;3;0.79500;60.95;;UCB_0.8;0.80500;3;0.78500;59.3;;UCB_1.4;0.70500;4;0.73500;56.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
406;MultiSBM_0.1;0.64500;4;0.74500;45.95;;MultiSBM_0.2;0.82500;1;0.75500;54.1;;MultiSBM_0.4;0.84500;0;0.73500;55.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;32.3;;O-MAB_0.2;0.84500;1;0.76500;48.9;;O-MAB_0.4;0.87000;2;0.79000;68.1;;O-MAB_0.6;0.82000;3;0.79000;65.05;;O-MAB_0.8;0.80500;3;0.78500;66.85;;O-MAB_1.2;0.73500;4;0.77500;65.25;;UCB_0.1;0.73500;2;0.74500;34.7;;UCB_0.2;0.84500;1;0.76500;43.7;;UCB_0.4;0.87000;2;0.79000;64.1;;UCB_0.6;0.82000;3;0.79000;61.1;;UCB_0.8;0.80000;3;0.78000;59.45;;UCB_1.4;0.81000;2;0.77000;56.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
407;MultiSBM_0.1;0.79500;1;0.74500;46;;MultiSBM_0.2;0.67500;4;0.75500;54.3;;MultiSBM_0.4;0.69500;3;0.73500;55.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;32.45;;O-MAB_0.2;0.64500;5;0.76500;49.15;;O-MAB_0.4;0.73500;5;0.79500;68.35;;O-MAB_0.6;0.70500;5;0.78500;65.3;;O-MAB_0.8;0.80000;4;0.80000;67.05;;O-MAB_1.2;0.82000;3;0.79000;65.4;;UCB_0.1;0.68500;3;0.74500;34.85;;UCB_0.2;0.69500;4;0.76500;43.9;;UCB_0.4;0.78500;4;0.79500;64.3;;UCB_0.6;0.73000;4;0.77000;61.3;;UCB_0.8;0.85000;2;0.78000;59.55;;UCB_1.4;0.61000;6;0.73000;56.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
408;MultiSBM_0.1;0.81000;1;0.75000;46.05;;MultiSBM_0.2;0.69000;5;0.77000;54.55;;MultiSBM_0.4;0.85500;1;0.75500;55.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;32.5;;O-MAB_0.2;0.69500;4;0.76500;49.35;;O-MAB_0.4;0.88500;2;0.79500;68.45;;O-MAB_0.6;0.77000;4;0.79000;65.5;;O-MAB_0.8;0.87000;2;0.79000;67.15;;O-MAB_1.2;0.75000;4;0.75000;65.6;;UCB_0.1;0.78500;1;0.74500;34.9;;UCB_0.2;0.69500;4;0.76500;44.1;;UCB_0.4;0.87000;2;0.79000;64.4;;UCB_0.6;0.71500;4;0.76500;61.5;;UCB_0.8;0.85000;2;0.78000;59.65;;UCB_1.4;0.84000;0;0.74000;56.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
409;MultiSBM_0.1;0.81000;1;0.75000;46.1;;MultiSBM_0.2;0.79000;3;0.77000;54.7;;MultiSBM_0.4;0.80500;2;0.75500;55.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;32.55;;O-MAB_0.2;0.74500;3;0.76500;49.5;;O-MAB_0.4;0.88500;2;0.79500;68.55;;O-MAB_0.6;0.88500;2;0.79500;65.6;;O-MAB_0.8;0.88500;2;0.79500;67.25;;O-MAB_1.2;0.83500;2;0.74500;65.7;;UCB_0.1;0.73500;2;0.74500;35;;UCB_0.2;0.84500;1;0.76500;44.15;;UCB_0.4;0.88500;2;0.79500;64.5;;UCB_0.6;0.85000;2;0.78000;61.6;;UCB_0.8;0.85000;2;0.78000;59.75;;UCB_1.4;0.58500;6;0.69500;57.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
410;MultiSBM_0.1;0.73500;2;0.74500;46.2;;MultiSBM_0.2;0.64000;5;0.76000;54.95;;MultiSBM_0.4;0.74500;2;0.70500;55.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;32.55;;O-MAB_0.2;0.62500;5;0.75500;49.75;;O-MAB_0.4;0.82000;3;0.79000;68.7;;O-MAB_0.6;0.83500;3;0.79500;65.75;;O-MAB_0.8;0.68500;6;0.79500;67.55;;O-MAB_1.2;0.77000;4;0.70000;65.9;;UCB_0.1;0.78500;1;0.74500;35.05;;UCB_0.2;0.64500;5;0.76500;44.4;;UCB_0.4;0.82000;3;0.79000;64.65;;UCB_0.6;0.85000;2;0.78000;61.7;;UCB_0.8;0.65500;6;0.78500;60.05;;UCB_1.4;0.83000;1;0.75000;57.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
411;MultiSBM_0.1;0.73500;2;0.74500;46.3;;MultiSBM_0.2;0.79000;2;0.76000;55.05;;MultiSBM_0.4;0.74500;2;0.70500;55.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;32.65;;O-MAB_0.2;0.89500;0;0.76500;49.75;;O-MAB_0.4;0.73500;5;0.79500;68.95;;O-MAB_0.6;0.81500;3;0.78500;65.9;;O-MAB_0.8;0.68500;6;0.79500;67.85;;O-MAB_1.2;0.75500;4;0.78500;66.1;;UCB_0.1;0.78500;1;0.74500;35.1;;UCB_0.2;0.79500;2;0.76500;44.5;;UCB_0.4;0.72000;5;0.79000;64.9;;UCB_0.6;0.80500;3;0.78500;61.85;;UCB_0.8;0.70000;5;0.78000;60.3;;UCB_1.4;0.69500;4;0.75500;57.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
412;MultiSBM_0.1;0.81500;1;0.75500;46.35;;MultiSBM_0.2;0.85000;1;0.76000;55.1;;MultiSBM_0.4;0.79500;3;0.74500;56.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;32.65;;O-MAB_0.2;0.79500;2;0.76500;49.85;;O-MAB_0.4;0.82000;3;0.79000;69.1;;O-MAB_0.6;0.73500;5;0.79500;66.15;;O-MAB_0.8;0.68500;6;0.79500;68.15;;O-MAB_1.2;0.73500;4;0.77500;66.3;;UCB_0.1;0.78500;1;0.74500;35.15;;UCB_0.2;0.74500;3;0.76500;44.65;;UCB_0.4;0.81500;3;0.78500;65.05;;UCB_0.6;0.75000;5;0.80000;62.1;;UCB_0.8;0.67000;6;0.79000;60.6;;UCB_1.4;0.72500;3;0.75500;57.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
413;MultiSBM_0.1;0.76500;2;0.75500;46.45;;MultiSBM_0.2;0.80000;2;0.76000;55.2;;MultiSBM_0.4;0.84500;2;0.74500;56.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;32.7;;O-MAB_0.2;0.69500;4;0.76500;50.05;;O-MAB_0.4;0.87000;2;0.79000;69.2;;O-MAB_0.6;0.66500;6;0.78500;66.45;;O-MAB_0.8;0.82000;3;0.79000;68.3;;O-MAB_1.2;0.79000;3;0.78000;66.45;;UCB_0.1;0.78500;1;0.74500;35.2;;UCB_0.2;0.74500;3;0.76500;44.8;;UCB_0.4;0.86500;2;0.78500;65.15;;UCB_0.6;0.70500;5;0.78500;62.35;;UCB_0.8;0.82500;2;0.76500;60.7;;UCB_1.4;0.66000;4;0.71000;57.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
414;MultiSBM_0.1;0.63000;4;0.74000;46.65;;MultiSBM_0.2;0.86000;1;0.77000;55.25;;MultiSBM_0.4;0.77500;2;0.75500;56.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.62000;4;0.74000;32.9;;O-MAB_0.2;0.79500;2;0.76500;50.15;;O-MAB_0.4;0.82000;3;0.79000;69.35;;O-MAB_0.6;0.87000;2;0.79000;66.55;;O-MAB_0.8;0.82000;3;0.79000;68.45;;O-MAB_1.2;0.74500;4;0.77500;66.65;;UCB_0.1;0.68500;3;0.74500;35.35;;UCB_0.2;0.79500;2;0.76500;44.9;;UCB_0.4;0.82000;3;0.79000;65.3;;UCB_0.6;0.90500;1;0.78500;62.4;;UCB_0.8;0.84000;2;0.78000;60.8;;UCB_1.4;0.73500;2;0.70500;57.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
415;MultiSBM_0.1;0.63000;4;0.74000;46.85;;MultiSBM_0.2;0.76000;3;0.77000;55.4;;MultiSBM_0.4;0.82500;1;0.75500;56.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;33;;O-MAB_0.2;0.83000;1;0.76000;50.2;;O-MAB_0.4;0.87000;2;0.79000;69.45;;O-MAB_0.6;0.93500;1;0.79500;66.6;;O-MAB_0.8;0.59000;7;0.78000;68.8;;O-MAB_1.2;0.81000;2;0.77000;66.75;;UCB_0.1;0.78500;1;0.74500;35.4;;UCB_0.2;0.74500;3;0.76500;45.05;;UCB_0.4;0.83500;3;0.79500;65.45;;UCB_0.6;0.90000;2;0.77000;62.5;;UCB_0.8;0.58500;7;0.77500;61.15;;UCB_1.4;0.86000;0;0.74000;57.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
416;MultiSBM_0.1;0.71500;3;0.75500;47;;MultiSBM_0.2;0.73000;4;0.77000;55.6;;MultiSBM_0.4;0.76000;3;0.76000;56.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;33.05;;O-MAB_0.2;0.79500;2;0.76500;50.3;;O-MAB_0.4;0.78500;4;0.79500;69.65;;O-MAB_0.6;0.83500;3;0.79500;66.75;;O-MAB_0.8;0.77000;4;0.76000;69;;O-MAB_1.2;0.77000;4;0.76000;66.95;;UCB_0.1;0.73500;2;0.74500;35.5;;UCB_0.2;0.79500;2;0.76500;45.15;;UCB_0.4;0.77000;4;0.79000;65.65;;UCB_0.6;0.80000;4;0.80000;62.7;;UCB_0.8;0.78500;3;0.77500;61.3;;UCB_1.4;0.84000;2;0.78000;58.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
417;MultiSBM_0.1;0.76500;2;0.75500;47.1;;MultiSBM_0.2;0.88000;1;0.77000;55.65;;MultiSBM_0.4;0.71000;4;0.76000;56.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;33.15;;O-MAB_0.2;0.84500;1;0.76500;50.35;;O-MAB_0.4;0.77000;4;0.79000;69.85;;O-MAB_0.6;0.95000;1;0.80000;66.8;;O-MAB_0.8;0.83500;3;0.79500;69.15;;O-MAB_1.2;0.74000;4;0.75000;67.15;;UCB_0.1;0.73500;2;0.74500;35.6;;UCB_0.2;0.84500;1;0.76500;45.2;;UCB_0.4;0.78500;3;0.77500;65.8;;UCB_0.6;0.90500;1;0.78500;62.75;;UCB_0.8;0.82500;2;0.77500;61.4;;UCB_1.4;0.59000;7;0.78000;58.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
418;MultiSBM_0.1;0.76500;1;0.73500;47.15;;MultiSBM_0.2;0.77500;2;0.75500;55.75;;MultiSBM_0.4;0.86000;0;0.74000;56.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;33.25;;O-MAB_0.2;0.79500;2;0.76500;50.45;;O-MAB_0.4;0.88500;2;0.79500;69.95;;O-MAB_0.6;0.85000;3;0.80000;66.95;;O-MAB_0.8;0.70500;5;0.78500;69.4;;O-MAB_1.2;0.77000;3;0.77000;67.3;;UCB_0.1;0.73500;2;0.74500;35.7;;UCB_0.2;0.74500;3;0.76500;45.35;;UCB_0.4;0.88500;2;0.79500;65.9;;UCB_0.6;0.83000;3;0.79000;62.9;;UCB_0.8;0.64500;5;0.75500;61.65;;UCB_1.4;0.59500;5;0.73500;58.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
419;MultiSBM_0.1;0.76500;1;0.73500;47.2;;MultiSBM_0.2;0.67500;4;0.75500;55.95;;MultiSBM_0.4;0.81000;1;0.74000;56.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;33.35;;O-MAB_0.2;0.74500;3;0.76500;50.6;;O-MAB_0.4;0.77000;4;0.79000;70.15;;O-MAB_0.6;0.85000;3;0.80000;67.1;;O-MAB_0.8;0.75500;4;0.78500;69.6;;O-MAB_1.2;0.74000;4;0.75000;67.5;;UCB_0.1;0.73500;2;0.74500;35.8;;UCB_0.2;0.69500;4;0.76500;45.55;;UCB_0.4;0.77000;4;0.79000;66.1;;UCB_0.6;0.85000;3;0.80000;63.05;;UCB_0.8;0.73500;4;0.77500;61.85;;UCB_1.4;0.78000;0;0.71000;58.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
420;MultiSBM_0.1;0.74500;2;0.74500;47.3;;MultiSBM_0.2;0.80500;2;0.76500;56.05;;MultiSBM_0.4;0.71500;4;0.76500;56.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;33.45;;O-MAB_0.2;0.84500;1;0.76500;50.65;;O-MAB_0.4;0.77000;4;0.79000;70.35;;O-MAB_0.6;0.85000;3;0.80000;67.25;;O-MAB_0.8;0.85500;2;0.78500;69.7;;O-MAB_1.2;0.75500;4;0.78500;67.7;;UCB_0.1;0.78500;1;0.74500;35.85;;UCB_0.2;0.74500;3;0.76500;45.7;;UCB_0.4;0.75500;4;0.78500;66.3;;UCB_0.6;0.83500;3;0.79500;63.2;;UCB_0.8;0.85000;2;0.78000;61.95;;UCB_1.4;0.72000;3;0.75000;58.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
421;MultiSBM_0.1;0.74500;2;0.74500;47.4;;MultiSBM_0.2;0.80500;2;0.76500;56.15;;MultiSBM_0.4;0.71500;4;0.76500;57.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;33.55;;O-MAB_0.2;0.69500;4;0.76500;50.85;;O-MAB_0.4;0.78500;4;0.79500;70.55;;O-MAB_0.6;0.85000;3;0.80000;67.4;;O-MAB_0.8;0.95000;0;0.78000;69.7;;O-MAB_1.2;0.83500;2;0.77500;67.8;;UCB_0.1;0.73500;2;0.74500;35.95;;UCB_0.2;0.74500;3;0.76500;45.85;;UCB_0.4;0.72000;5;0.76000;66.55;;UCB_0.6;0.81000;3;0.78000;63.35;;UCB_0.8;0.93500;0;0.77500;61.95;;UCB_1.4;0.77000;2;0.75000;58.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
422;MultiSBM_0.1;0.61500;4;0.73500;47.6;;MultiSBM_0.2;0.69000;4;0.76000;56.35;;MultiSBM_0.4;0.78500;1;0.73500;57.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;33.6;;O-MAB_0.2;0.69500;4;0.76500;51.05;;O-MAB_0.4;0.87000;2;0.79000;70.65;;O-MAB_0.6;0.88500;2;0.79500;67.5;;O-MAB_0.8;0.87000;2;0.79000;69.8;;O-MAB_1.2;0.62000;7;0.79000;68.15;;UCB_0.1;0.68500;3;0.74500;36.1;;UCB_0.2;0.69500;4;0.76500;46.05;;UCB_0.4;0.87000;2;0.79000;66.65;;UCB_0.6;0.87000;2;0.79000;63.45;;UCB_0.8;0.92000;1;0.79000;62;;UCB_1.4;0.79000;3;0.75000;59.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
423;MultiSBM_0.1;0.66500;3;0.73500;47.75;;MultiSBM_0.2;0.74000;3;0.76000;56.5;;MultiSBM_0.4;0.78500;1;0.73500;57.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;33.65;;O-MAB_0.2;0.74500;3;0.76500;51.2;;O-MAB_0.4;0.88500;2;0.79500;70.75;;O-MAB_0.6;0.85000;3;0.80000;67.65;;O-MAB_0.8;0.82000;3;0.79000;69.95;;O-MAB_1.2;0.73000;3;0.76000;68.3;;UCB_0.1;0.73500;2;0.74500;36.2;;UCB_0.2;0.74500;3;0.76500;46.2;;UCB_0.4;0.88500;2;0.79500;66.75;;UCB_0.6;0.85000;3;0.80000;63.6;;UCB_0.8;0.80000;3;0.78000;62.15;;UCB_1.4;0.79500;2;0.75500;59.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
424;MultiSBM_0.1;0.83000;1;0.76000;47.8;;MultiSBM_0.2;0.85000;1;0.76000;56.55;;MultiSBM_0.4;0.77500;1;0.72500;57.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;33.65;;O-MAB_0.2;0.79500;2;0.76500;51.3;;O-MAB_0.4;0.88500;2;0.79500;70.85;;O-MAB_0.6;0.88000;2;0.79000;67.75;;O-MAB_0.8;0.88500;2;0.79500;70.05;;O-MAB_1.2;0.85500;2;0.78500;68.4;;UCB_0.1;0.83500;0;0.74500;36.2;;UCB_0.2;0.79500;2;0.76500;46.3;;UCB_0.4;0.88500;2;0.79500;66.85;;UCB_0.6;0.88500;2;0.79500;63.7;;UCB_0.8;0.89000;1;0.78000;62.2;;UCB_1.4;0.80500;2;0.76500;59.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
425;MultiSBM_0.1;0.73000;3;0.76000;47.95;;MultiSBM_0.2;0.85000;1;0.76000;56.6;;MultiSBM_0.4;0.72500;2;0.72500;57.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;33.8;;O-MAB_0.2;0.89500;0;0.76500;51.3;;O-MAB_0.4;0.82000;3;0.79000;71;;O-MAB_0.6;0.65000;7;0.80000;68.1;;O-MAB_0.8;0.73500;5;0.79500;70.3;;O-MAB_1.2;0.79000;3;0.78000;68.55;;UCB_0.1;0.68500;3;0.74500;36.35;;UCB_0.2;0.79500;2;0.76500;46.4;;UCB_0.4;0.83500;3;0.79500;67;;UCB_0.6;0.68500;6;0.79500;64;;UCB_0.8;0.78500;4;0.79500;62.4;;UCB_1.4;0.75500;3;0.76500;59.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
426;MultiSBM_0.1;0.77000;1;0.74000;48;;MultiSBM_0.2;0.74000;3;0.76000;56.75;;MultiSBM_0.4;0.78000;1;0.73000;57.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;33.85;;O-MAB_0.2;0.59500;6;0.76500;51.6;;O-MAB_0.4;0.93500;1;0.79500;71.05;;O-MAB_0.6;0.83500;3;0.79500;68.25;;O-MAB_0.8;0.83500;2;0.77500;70.4;;O-MAB_1.2;0.84000;2;0.78000;68.65;;UCB_0.1;0.78500;1;0.74500;36.4;;UCB_0.2;0.59500;6;0.76500;46.7;;UCB_0.4;0.98500;0;0.79500;67;;UCB_0.6;0.80500;3;0.78500;64.15;;UCB_0.8;0.90000;1;0.78000;62.45;;UCB_1.4;0.79500;2;0.75500;59.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
427;MultiSBM_0.1;0.72000;2;0.74000;48.1;;MultiSBM_0.2;0.64000;5;0.76000;57;;MultiSBM_0.4;0.73000;2;0.73000;57.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;33.95;;O-MAB_0.2;0.69500;4;0.76500;51.8;;O-MAB_0.4;0.83500;3;0.79500;71.2;;O-MAB_0.6;0.88500;2;0.79500;68.35;;O-MAB_0.8;0.82000;3;0.79000;70.55;;O-MAB_1.2;0.81500;3;0.78500;68.8;;UCB_0.1;0.73500;2;0.74500;36.5;;UCB_0.2;0.64500;5;0.76500;46.95;;UCB_0.4;0.83500;3;0.79500;67.15;;UCB_0.6;0.88500;2;0.79500;64.25;;UCB_0.8;0.80000;3;0.78000;62.6;;UCB_1.4;0.75500;3;0.76500;59.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
428;MultiSBM_0.1;0.78000;2;0.76000;48.2;;MultiSBM_0.2;0.83500;1;0.75500;57.05;;MultiSBM_0.4;0.67000;3;0.73000;57.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;34;;O-MAB_0.2;0.89500;0;0.76500;51.8;;O-MAB_0.4;0.83500;3;0.79500;71.35;;O-MAB_0.6;0.85000;3;0.80000;68.5;;O-MAB_0.8;0.85000;2;0.78000;70.65;;O-MAB_1.2;0.56500;8;0.78500;69.2;;UCB_0.1;0.78500;1;0.74500;36.55;;UCB_0.2;0.79500;2;0.76500;47.05;;UCB_0.4;0.76500;4;0.78500;67.35;;UCB_0.6;0.85000;3;0.80000;64.4;;UCB_0.8;0.84500;2;0.77500;62.7;;UCB_1.4;0.86500;1;0.76500;59.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
429;MultiSBM_0.1;0.78000;2;0.76000;48.3;;MultiSBM_0.2;0.83500;1;0.75500;57.1;;MultiSBM_0.4;0.72000;2;0.73000;57.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;34.05;;O-MAB_0.2;0.84500;1;0.76500;51.85;;O-MAB_0.4;0.83500;3;0.79500;71.5;;O-MAB_0.6;0.88500;2;0.79500;68.6;;O-MAB_0.8;0.83500;3;0.79500;70.8;;O-MAB_1.2;0.67500;4;0.75500;69.4;;UCB_0.1;0.78500;1;0.74500;36.6;;UCB_0.2;0.84500;1;0.76500;47.1;;UCB_0.4;0.77000;4;0.79000;67.55;;UCB_0.6;0.88500;2;0.79500;64.5;;UCB_0.8;0.83500;3;0.79500;62.85;;UCB_1.4;0.78500;3;0.77500;59.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
430;MultiSBM_0.1;0.66500;3;0.73500;48.45;;MultiSBM_0.2;0.79500;2;0.76500;57.2;;MultiSBM_0.4;0.72500;3;0.71500;57.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;34.2;;O-MAB_0.2;0.69500;4;0.76500;52.05;;O-MAB_0.4;0.83500;3;0.79500;71.65;;O-MAB_0.6;0.60000;8;0.77000;69;;O-MAB_0.8;0.70000;6;0.80000;71.1;;O-MAB_1.2;0.62000;6;0.74000;69.7;;UCB_0.1;0.68500;3;0.74500;36.75;;UCB_0.2;0.74500;3;0.76500;47.25;;UCB_0.4;0.83500;3;0.79500;67.7;;UCB_0.6;0.67000;6;0.79000;64.8;;UCB_0.8;0.70000;6;0.80000;63.15;;UCB_1.4;0.83500;1;0.75500;59.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
431;MultiSBM_0.1;0.81500;0;0.73500;48.45;;MultiSBM_0.2;0.79500;2;0.76500;57.3;;MultiSBM_0.4;0.82500;1;0.71500;57.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;34.3;;O-MAB_0.2;0.79500;2;0.76500;52.15;;O-MAB_0.4;0.83500;3;0.79500;71.8;;O-MAB_0.6;0.72000;5;0.79000;69.25;;O-MAB_0.8;0.78500;4;0.79500;71.3;;O-MAB_1.2;0.74500;3;0.73500;69.85;;UCB_0.1;0.73500;2;0.74500;36.85;;UCB_0.2;0.84500;1;0.76500;47.3;;UCB_0.4;0.78500;4;0.79500;67.9;;UCB_0.6;0.71000;5;0.78000;65.05;;UCB_0.8;0.77000;4;0.79000;63.35;;UCB_1.4;0.66500;5;0.76500;60.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
432;MultiSBM_0.1;0.82500;1;0.75500;48.5;;MultiSBM_0.2;0.80500;2;0.76500;57.4;;MultiSBM_0.4;0.70000;4;0.76000;58.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;34.35;;O-MAB_0.2;0.74500;3;0.76500;52.3;;O-MAB_0.4;0.68500;6;0.79500;72.1;;O-MAB_0.6;0.80500;3;0.78500;69.4;;O-MAB_0.8;0.75500;4;0.78500;71.5;;O-MAB_1.2;0.72500;4;0.77500;70.05;;UCB_0.1;0.78500;1;0.74500;36.9;;UCB_0.2;0.74500;3;0.76500;47.45;;UCB_0.4;0.73500;5;0.79500;68.15;;UCB_0.6;0.76500;3;0.76500;65.2;;UCB_0.8;0.72000;4;0.77000;63.55;;UCB_1.4;0.68500;3;0.72500;60.3;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
433;MultiSBM_0.1;0.67500;4;0.75500;48.7;;MultiSBM_0.2;0.90500;0;0.76500;57.4;;MultiSBM_0.4;0.80000;2;0.76000;58.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;34.45;;O-MAB_0.2;0.86500;0;0.75500;52.3;;O-MAB_0.4;0.73500;5;0.79500;72.35;;O-MAB_0.6;0.92000;1;0.79000;69.45;;O-MAB_0.8;0.88500;2;0.79500;71.6;;O-MAB_1.2;0.74000;4;0.72000;70.25;;UCB_0.1;0.73500;2;0.74500;37;;UCB_0.2;0.89500;0;0.76500;47.45;;UCB_0.4;0.73000;5;0.79000;68.4;;UCB_0.6;0.88500;2;0.79500;65.3;;UCB_0.8;0.85000;2;0.78000;63.65;;UCB_1.4;0.82500;1;0.75500;60.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
434;MultiSBM_0.1;0.77000;1;0.74000;48.75;;MultiSBM_0.2;0.80500;2;0.76500;57.5;;MultiSBM_0.4;0.77000;1;0.72000;58.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;34.5;;O-MAB_0.2;0.89500;0;0.76500;52.3;;O-MAB_0.4;0.83500;3;0.79500;72.5;;O-MAB_0.6;0.73500;5;0.79500;69.7;;O-MAB_0.8;0.78500;4;0.79500;71.8;;O-MAB_1.2;0.80500;2;0.76500;70.35;;UCB_0.1;0.78500;1;0.74500;37.05;;UCB_0.2;0.79500;2;0.76500;47.55;;UCB_0.4;0.82000;3;0.79000;68.55;;UCB_0.6;0.78500;4;0.79500;65.5;;UCB_0.8;0.82000;3;0.79000;63.8;;UCB_1.4;0.80500;2;0.76500;60.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
435;MultiSBM_0.1;0.77000;1;0.74000;48.8;;MultiSBM_0.2;0.80500;2;0.76500;57.6;;MultiSBM_0.4;0.82000;0;0.72000;58.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;34.5;;O-MAB_0.2;0.79500;2;0.76500;52.4;;O-MAB_0.4;0.93500;1;0.79500;72.55;;O-MAB_0.6;0.83500;3;0.79500;69.85;;O-MAB_0.8;0.87000;2;0.79000;71.9;;O-MAB_1.2;0.87500;1;0.77500;70.4;;UCB_0.1;0.83500;0;0.74500;37.05;;UCB_0.2;0.84500;1;0.76500;47.6;;UCB_0.4;0.93500;1;0.79500;68.6;;UCB_0.6;0.81500;3;0.78500;65.65;;UCB_0.8;0.86500;2;0.78500;63.9;;UCB_1.4;0.77000;3;0.74000;60.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
436;MultiSBM_0.1;0.80500;1;0.74500;48.85;;MultiSBM_0.2;0.67000;5;0.77000;57.85;;MultiSBM_0.4;0.68500;3;0.73500;58.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;34.55;;O-MAB_0.2;0.73000;3;0.76000;52.55;;O-MAB_0.4;0.73500;5;0.79500;72.8;;O-MAB_0.6;0.78500;4;0.79500;70.05;;O-MAB_0.8;0.88500;2;0.79500;72;;O-MAB_1.2;0.76500;3;0.76500;70.55;;UCB_0.1;0.73500;2;0.74500;37.15;;UCB_0.2;0.69500;4;0.76500;47.8;;UCB_0.4;0.73500;5;0.79500;68.85;;UCB_0.6;0.77000;4;0.79000;65.85;;UCB_0.8;0.93500;1;0.79500;63.95;;UCB_1.4;0.62000;5;0.68000;60.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
437;MultiSBM_0.1;0.75500;2;0.74500;48.95;;MultiSBM_0.2;0.77000;3;0.77000;58;;MultiSBM_0.4;0.68500;3;0.73500;58.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;34.7;;O-MAB_0.2;0.79500;2;0.76500;52.65;;O-MAB_0.4;0.63500;7;0.79500;73.15;;O-MAB_0.6;0.82000;3;0.79000;70.2;;O-MAB_0.8;0.82000;3;0.79000;72.15;;O-MAB_1.2;0.77000;4;0.76000;70.75;;UCB_0.1;0.73500;2;0.74500;37.25;;UCB_0.2;0.79500;2;0.76500;47.9;;UCB_0.4;0.60000;7;0.78000;69.2;;UCB_0.6;0.78500;4;0.79500;66.05;;UCB_0.8;0.83500;3;0.79500;64.1;;UCB_1.4;0.83000;0;0.74000;60.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
438;MultiSBM_0.1;0.73500;2;0.74500;49.05;;MultiSBM_0.2;0.77500;2;0.75500;58.1;;MultiSBM_0.4;0.79000;1;0.70000;58.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;34.75;;O-MAB_0.2;0.74500;3;0.76500;52.8;;O-MAB_0.4;0.83500;3;0.79500;73.3;;O-MAB_0.6;0.90000;2;0.80000;70.3;;O-MAB_0.8;0.81500;3;0.78500;72.3;;O-MAB_1.2;0.80500;3;0.78500;70.9;;UCB_0.1;0.78500;1;0.74500;37.3;;UCB_0.2;0.68000;4;0.76000;48.1;;UCB_0.4;0.77000;4;0.79000;69.4;;UCB_0.6;0.88000;2;0.79000;66.15;;UCB_0.8;0.83500;3;0.79500;64.25;;UCB_1.4;0.77000;3;0.74000;61;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
439;MultiSBM_0.1;0.73500;2;0.74500;49.15;;MultiSBM_0.2;0.82500;1;0.75500;58.15;;MultiSBM_0.4;0.69000;3;0.70000;58.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;34.85;;O-MAB_0.2;0.79500;2;0.76500;52.9;;O-MAB_0.4;0.81500;3;0.78500;73.45;;O-MAB_0.6;0.75000;5;0.80000;70.55;;O-MAB_0.8;0.82000;3;0.79000;72.45;;O-MAB_1.2;0.70000;5;0.75000;71.15;;UCB_0.1;0.73500;2;0.74500;37.4;;UCB_0.2;0.79500;2;0.76500;48.2;;UCB_0.4;0.83500;3;0.79500;69.55;;UCB_0.6;0.73500;5;0.79500;66.4;;UCB_0.8;0.81500;3;0.78500;64.4;;UCB_1.4;0.80000;2;0.76000;61.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
440;MultiSBM_0.1;0.81500;1;0.75500;49.2;;MultiSBM_0.2;0.80500;2;0.76500;58.25;;MultiSBM_0.4;0.65500;5;0.76500;59.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;35;;O-MAB_0.2;0.79500;2;0.76500;53;;O-MAB_0.4;0.68500;6;0.79500;73.75;;O-MAB_0.6;0.80000;4;0.80000;70.75;;O-MAB_0.8;0.78000;4;0.79000;72.65;;O-MAB_1.2;0.77000;3;0.77000;71.3;;UCB_0.1;0.78500;1;0.74500;37.45;;UCB_0.2;0.79500;2;0.76500;48.3;;UCB_0.4;0.63500;7;0.79500;69.9;;UCB_0.6;0.78500;4;0.79500;66.6;;UCB_0.8;0.76500;4;0.78500;64.6;;UCB_1.4;0.78000;3;0.74000;61.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
441;MultiSBM_0.1;0.81500;1;0.75500;49.25;;MultiSBM_0.2;0.80500;2;0.76500;58.35;;MultiSBM_0.4;0.75500;3;0.76500;59.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;35;;O-MAB_0.2;0.74500;3;0.76500;53.15;;O-MAB_0.4;0.78500;4;0.79500;73.95;;O-MAB_0.6;0.90000;2;0.80000;70.85;;O-MAB_0.8;0.75000;5;0.80000;72.9;;O-MAB_1.2;0.82000;2;0.77000;71.4;;UCB_0.1;0.83500;0;0.74500;37.45;;UCB_0.2;0.79500;2;0.76500;48.4;;UCB_0.4;0.81500;3;0.78500;70.05;;UCB_0.6;0.88500;2;0.79500;66.7;;UCB_0.8;0.72000;5;0.79000;64.85;;UCB_1.4;0.82000;2;0.77000;61.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
442;MultiSBM_0.1;0.77000;1;0.74000;49.3;;MultiSBM_0.2;0.78000;3;0.77000;58.5;;MultiSBM_0.4;0.77000;2;0.75000;59.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;35.05;;O-MAB_0.2;0.74500;3;0.76500;53.3;;O-MAB_0.4;0.88500;2;0.79500;74.05;;O-MAB_0.6;0.68500;6;0.79500;71.15;;O-MAB_0.8;0.68500;5;0.77500;73.15;;O-MAB_1.2;0.65500;6;0.78500;71.7;;UCB_0.1;0.78500;1;0.74500;37.5;;UCB_0.2;0.69500;4;0.76500;48.6;;UCB_0.4;0.87000;2;0.79000;70.15;;UCB_0.6;0.68500;6;0.79500;67;;UCB_0.8;0.68500;5;0.77500;65.1;;UCB_1.4;0.79000;2;0.75000;61.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
443;MultiSBM_0.1;0.72000;2;0.74000;49.4;;MultiSBM_0.2;0.78000;3;0.77000;58.65;;MultiSBM_0.4;0.77000;2;0.75000;59.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;35.15;;O-MAB_0.2;0.84500;1;0.76500;53.35;;O-MAB_0.4;0.83500;3;0.79500;74.2;;O-MAB_0.6;0.75000;5;0.80000;71.4;;O-MAB_0.8;0.78500;4;0.79500;73.35;;O-MAB_1.2;0.77500;3;0.77500;71.85;;UCB_0.1;0.73500;2;0.74500;37.6;;UCB_0.2;0.84500;1;0.76500;48.65;;UCB_0.4;0.83500;3;0.79500;70.3;;UCB_0.6;0.76500;4;0.78500;67.2;;UCB_0.8;0.68500;5;0.77500;65.35;;UCB_1.4;0.78500;3;0.77500;61.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
444;MultiSBM_0.1;0.76500;2;0.75500;49.5;;MultiSBM_0.2;0.62500;5;0.75500;58.9;;MultiSBM_0.4;0.81500;2;0.73500;59.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;35.2;;O-MAB_0.2;0.64500;5;0.76500;53.6;;O-MAB_0.4;0.82000;3;0.79000;74.35;;O-MAB_0.6;0.93500;1;0.79500;71.45;;O-MAB_0.8;0.90500;1;0.78500;73.4;;O-MAB_1.2;0.65500;6;0.75500;72.15;;UCB_0.1;0.78500;1;0.74500;37.65;;UCB_0.2;0.74500;3;0.76500;48.8;;UCB_0.4;0.82000;3;0.79000;70.45;;UCB_0.6;0.90500;1;0.78500;67.25;;UCB_0.8;0.82500;1;0.75500;65.4;;UCB_1.4;0.89000;1;0.78000;61.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
445;MultiSBM_0.1;0.71500;3;0.75500;49.65;;MultiSBM_0.2;0.82500;1;0.75500;58.95;;MultiSBM_0.4;0.71500;4;0.73500;59.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;35.35;;O-MAB_0.2;0.79500;2;0.76500;53.7;;O-MAB_0.4;0.73500;5;0.79500;74.6;;O-MAB_0.6;0.83500;3;0.79500;71.6;;O-MAB_0.8;0.58500;8;0.79500;73.8;;O-MAB_1.2;0.75000;4;0.69000;72.35;;UCB_0.1;0.73500;2;0.74500;37.75;;UCB_0.2;0.79500;2;0.76500;48.9;;UCB_0.4;0.73500;5;0.79500;70.7;;UCB_0.6;0.83000;3;0.79000;67.4;;UCB_0.8;0.59000;6;0.75000;65.7;;UCB_1.4;0.89500;1;0.77500;61.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
446;MultiSBM_0.1;0.83500;0;0.74500;49.65;;MultiSBM_0.2;0.85500;1;0.76500;59;;MultiSBM_0.4;0.77000;2;0.74000;59.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;35.4;;O-MAB_0.2;0.84500;1;0.76500;53.75;;O-MAB_0.4;0.78500;4;0.79500;74.8;;O-MAB_0.6;0.65000;7;0.80000;71.95;;O-MAB_0.8;0.70500;5;0.78500;74.05;;O-MAB_1.2;0.65500;6;0.72500;72.65;;UCB_0.1;0.78500;1;0.74500;37.8;;UCB_0.2;0.89500;0;0.76500;48.9;;UCB_0.4;0.80500;3;0.78500;70.85;;UCB_0.6;0.68500;6;0.79500;67.7;;UCB_0.8;0.77500;3;0.77500;65.85;;UCB_1.4;0.63500;6;0.77500;62;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
447;MultiSBM_0.1;0.58500;5;0.74500;49.9;;MultiSBM_0.2;0.75500;3;0.76500;59.15;;MultiSBM_0.4;0.77000;2;0.74000;59.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;35.45;;O-MAB_0.2;0.74500;3;0.76500;53.9;;O-MAB_0.4;0.73500;5;0.79500;75.05;;O-MAB_0.6;0.63500;7;0.79500;72.3;;O-MAB_0.8;0.87500;1;0.77500;74.1;;O-MAB_1.2;0.75000;4;0.75000;72.85;;UCB_0.1;0.73500;2;0.74500;37.9;;UCB_0.2;0.79500;2;0.76500;49;;UCB_0.4;0.76500;4;0.78500;71.05;;UCB_0.6;0.67000;6;0.79000;68;;UCB_0.8;0.86500;1;0.76500;65.9;;UCB_1.4;0.74500;3;0.76500;62.15;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
448;MultiSBM_0.1;0.76500;2;0.75500;50;;MultiSBM_0.2;0.82500;1;0.75500;59.2;;MultiSBM_0.4;0.84000;2;0.78000;60;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;35.45;;O-MAB_0.2;0.73000;3;0.76000;54.05;;O-MAB_0.4;0.83500;3;0.79500;75.2;;O-MAB_0.6;0.90500;1;0.78500;72.35;;O-MAB_0.8;0.80000;4;0.80000;74.3;;O-MAB_1.2;0.70500;4;0.76500;73.05;;UCB_0.1;0.73500;2;0.74500;38;;UCB_0.2;0.67500;4;0.75500;49.2;;UCB_0.4;0.83500;3;0.79500;71.2;;UCB_0.6;0.83500;3;0.76500;68.15;;UCB_0.8;0.75000;4;0.78000;66.1;;UCB_1.4;0.65000;4;0.73000;62.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
449;MultiSBM_0.1;0.76500;2;0.75500;50.1;;MultiSBM_0.2;0.77500;2;0.75500;59.3;;MultiSBM_0.4;0.74000;4;0.78000;60.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.62000;4;0.74000;35.65;;O-MAB_0.2;0.69500;4;0.76500;54.25;;O-MAB_0.4;0.77000;4;0.79000;75.4;;O-MAB_0.6;0.70000;6;0.80000;72.65;;O-MAB_0.8;0.75000;4;0.78000;74.5;;O-MAB_1.2;0.82500;1;0.75500;73.1;;UCB_0.1;0.73500;2;0.74500;38.1;;UCB_0.2;0.79500;2;0.76500;49.3;;UCB_0.4;0.75500;4;0.78500;71.4;;UCB_0.6;0.67000;6;0.79000;68.45;;UCB_0.8;0.73500;4;0.77500;66.3;;UCB_1.4;0.70000;2;0.72000;62.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
450;MultiSBM_0.1;0.70000;3;0.75000;50.25;;MultiSBM_0.2;0.75500;3;0.76500;59.45;;MultiSBM_0.4;0.65500;5;0.72500;60.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;35.7;;O-MAB_0.2;0.79500;2;0.76500;54.35;;O-MAB_0.4;0.78500;4;0.79500;75.6;;O-MAB_0.6;0.90000;2;0.80000;72.75;;O-MAB_0.8;0.81500;3;0.78500;74.65;;O-MAB_1.2;0.92500;0;0.77500;73.1;;UCB_0.1;0.73500;2;0.74500;38.2;;UCB_0.2;0.84500;1;0.76500;49.35;;UCB_0.4;0.72000;5;0.79000;71.65;;UCB_0.6;0.86500;2;0.78500;68.55;;UCB_0.8;0.78500;3;0.77500;66.45;;UCB_1.4;0.80500;2;0.73500;62.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
451;MultiSBM_0.1;0.85000;0;0.75000;50.25;;MultiSBM_0.2;0.80500;2;0.76500;59.55;;MultiSBM_0.4;0.80500;2;0.72500;60.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;35.7;;O-MAB_0.2;0.84500;1;0.76500;54.4;;O-MAB_0.4;0.82000;3;0.79000;75.75;;O-MAB_0.6;0.90000;2;0.80000;72.85;;O-MAB_0.8;0.75500;4;0.78500;74.85;;O-MAB_1.2;0.68500;6;0.79500;73.4;;UCB_0.1;0.78500;1;0.74500;38.25;;UCB_0.2;0.84500;1;0.76500;49.4;;UCB_0.4;0.82000;3;0.79000;71.8;;UCB_0.6;0.86500;2;0.78500;68.65;;UCB_0.8;0.70500;5;0.78500;66.7;;UCB_1.4;0.87500;1;0.77500;62.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
452;MultiSBM_0.1;0.76000;2;0.75000;50.35;;MultiSBM_0.2;0.81000;1;0.75000;59.6;;MultiSBM_0.4;0.72500;3;0.72500;60.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;35.75;;O-MAB_0.2;0.84500;1;0.76500;54.45;;O-MAB_0.4;0.78500;4;0.79500;75.95;;O-MAB_0.6;0.85000;3;0.80000;73;;O-MAB_0.8;0.88000;2;0.79000;74.95;;O-MAB_1.2;0.87000;2;0.79000;73.5;;UCB_0.1;0.73500;2;0.74500;38.35;;UCB_0.2;0.79500;2;0.76500;49.5;;UCB_0.4;0.78500;4;0.79500;72;;UCB_0.6;0.87000;2;0.79000;68.75;;UCB_0.8;0.85500;2;0.78500;66.8;;UCB_1.4;0.83000;2;0.77000;62.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
453;MultiSBM_0.1;0.81000;1;0.75000;50.4;;MultiSBM_0.2;0.76000;2;0.75000;59.7;;MultiSBM_0.4;0.87500;0;0.72500;60.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;35.85;;O-MAB_0.2;0.79500;2;0.76500;54.55;;O-MAB_0.4;0.97000;0;0.79000;75.95;;O-MAB_0.6;0.95000;1;0.80000;73.05;;O-MAB_0.8;0.80000;4;0.80000;75.15;;O-MAB_1.2;0.79000;3;0.78000;73.65;;UCB_0.1;0.68500;3;0.74500;38.5;;UCB_0.2;0.79500;2;0.76500;49.6;;UCB_0.4;0.98500;0;0.79500;72;;UCB_0.6;0.95000;1;0.80000;68.8;;UCB_0.8;0.78000;4;0.79000;67;;UCB_1.4;0.60500;7;0.72500;63.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
454;MultiSBM_0.1;0.73500;2;0.74500;50.5;;MultiSBM_0.2;0.89000;1;0.78000;59.75;;MultiSBM_0.4;0.82500;1;0.71500;60.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;36;;O-MAB_0.2;0.84500;1;0.76500;54.6;;O-MAB_0.4;0.78500;4;0.79500;76.15;;O-MAB_0.6;0.50000;10;0.80000;73.55;;O-MAB_0.8;0.78500;4;0.79500;75.35;;O-MAB_1.2;0.95000;0;0.78000;73.65;;UCB_0.1;0.73500;2;0.74500;38.6;;UCB_0.2;0.84500;1;0.76500;49.65;;UCB_0.4;0.83500;3;0.79500;72.15;;UCB_0.6;0.50000;10;0.80000;69.3;;UCB_0.8;0.75500;4;0.78500;67.2;;UCB_1.4;0.82500;1;0.71500;63.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
455;MultiSBM_0.1;0.78500;1;0.74500;50.55;;MultiSBM_0.2;0.84000;2;0.78000;59.85;;MultiSBM_0.4;0.67500;4;0.71500;60.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;36.1;;O-MAB_0.2;0.79500;2;0.76500;54.7;;O-MAB_0.4;0.62000;7;0.79000;76.5;;O-MAB_0.6;0.78500;4;0.79500;73.75;;O-MAB_0.8;0.90000;2;0.80000;75.45;;O-MAB_1.2;0.88500;2;0.76500;73.75;;UCB_0.1;0.68500;3;0.74500;38.75;;UCB_0.2;0.81500;1;0.73500;49.7;;UCB_0.4;0.66500;6;0.78500;72.45;;UCB_0.6;0.72000;5;0.76000;69.55;;UCB_0.8;0.84500;2;0.77500;67.3;;UCB_1.4;0.78500;2;0.75500;63.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
456;MultiSBM_0.1;0.78000;2;0.76000;50.65;;MultiSBM_0.2;0.70500;3;0.74500;60;;MultiSBM_0.4;0.88500;0;0.75500;60.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;36.25;;O-MAB_0.2;0.74500;3;0.76500;54.85;;O-MAB_0.4;0.96500;0;0.78500;76.5;;O-MAB_0.6;0.95000;1;0.80000;73.8;;O-MAB_0.8;0.70000;6;0.80000;75.75;;O-MAB_1.2;0.72000;5;0.79000;74;;UCB_0.1;0.68500;3;0.74500;38.9;;UCB_0.2;0.79500;2;0.76500;49.8;;UCB_0.4;0.93500;1;0.79500;72.5;;UCB_0.6;0.90000;1;0.78000;69.6;;UCB_0.8;0.71500;5;0.78500;67.55;;UCB_1.4;0.64000;5;0.76000;63.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
457;MultiSBM_0.1;0.83000;1;0.76000;50.7;;MultiSBM_0.2;0.70500;3;0.74500;60.15;;MultiSBM_0.4;0.73500;3;0.75500;61.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;36.35;;O-MAB_0.2;0.69500;4;0.76500;55.05;;O-MAB_0.4;0.68500;6;0.79500;76.8;;O-MAB_0.6;0.85000;3;0.80000;73.95;;O-MAB_0.8;0.68500;6;0.76500;76.05;;O-MAB_1.2;0.85500;2;0.78500;74.1;;UCB_0.1;0.78500;1;0.74500;38.95;;UCB_0.2;0.64500;5;0.76500;50.05;;UCB_0.4;0.63500;7;0.79500;72.85;;UCB_0.6;0.82000;3;0.79000;69.75;;UCB_0.8;0.70000;5;0.78000;67.8;;UCB_1.4;0.76000;3;0.76000;63.6;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
458;MultiSBM_0.1;0.79500;1;0.74500;50.75;;MultiSBM_0.2;0.78500;3;0.77500;60.3;;MultiSBM_0.4;0.80500;1;0.73500;61.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;36.45;;O-MAB_0.2;0.74500;3;0.76500;55.2;;O-MAB_0.4;0.77000;4;0.79000;77;;O-MAB_0.6;0.60000;8;0.80000;74.35;;O-MAB_0.8;0.82000;3;0.79000;76.2;;O-MAB_1.2;0.85500;2;0.78500;74.2;;UCB_0.1;0.78500;1;0.74500;39;;UCB_0.2;0.79500;2;0.76500;50.15;;UCB_0.4;0.82000;3;0.79000;73;;UCB_0.6;0.58500;8;0.79500;70.15;;UCB_0.8;0.77000;4;0.76000;68;;UCB_1.4;0.82500;2;0.77500;63.7;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
459;MultiSBM_0.1;0.74500;2;0.74500;50.85;;MultiSBM_0.2;0.78500;3;0.77500;60.45;;MultiSBM_0.4;0.70500;3;0.73500;61.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;36.5;;O-MAB_0.2;0.84500;1;0.76500;55.25;;O-MAB_0.4;0.78500;4;0.79500;77.2;;O-MAB_0.6;0.73500;5;0.79500;74.6;;O-MAB_0.8;0.85500;2;0.78500;76.3;;O-MAB_1.2;0.63500;7;0.79500;74.55;;UCB_0.1;0.78500;1;0.74500;39.05;;UCB_0.2;0.84500;1;0.76500;50.2;;UCB_0.4;0.79500;3;0.77500;73.15;;UCB_0.6;0.73500;4;0.77500;70.35;;UCB_0.8;0.83500;3;0.79500;68.15;;UCB_1.4;0.85000;1;0.76000;63.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
460;MultiSBM_0.1;0.71500;3;0.75500;51;;MultiSBM_0.2;0.70500;4;0.76500;60.65;;MultiSBM_0.4;0.74500;2;0.67500;61.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;36.6;;O-MAB_0.2;0.74500;3;0.76500;55.4;;O-MAB_0.4;0.63500;7;0.79500;77.55;;O-MAB_0.6;0.73500;5;0.79500;74.85;;O-MAB_0.8;0.73500;5;0.76500;76.55;;O-MAB_1.2;0.81000;2;0.77000;74.65;;UCB_0.1;0.73500;2;0.74500;39.15;;UCB_0.2;0.74500;3;0.76500;50.35;;UCB_0.4;0.68500;6;0.79500;73.45;;UCB_0.6;0.71500;5;0.78500;70.6;;UCB_0.8;0.83500;3;0.79500;68.3;;UCB_1.4;0.76500;3;0.76500;63.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
461;MultiSBM_0.1;0.76500;2;0.75500;51.1;;MultiSBM_0.2;0.85500;1;0.76500;60.7;;MultiSBM_0.4;0.59500;5;0.67500;61.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;36.75;;O-MAB_0.2;0.79500;2;0.76500;55.5;;O-MAB_0.4;0.66500;6;0.78500;77.85;;O-MAB_0.6;0.95000;1;0.80000;74.9;;O-MAB_0.8;0.67000;6;0.79000;76.85;;O-MAB_1.2;0.84000;2;0.78000;74.75;;UCB_0.1;0.68500;3;0.74500;39.3;;UCB_0.2;0.79500;2;0.76500;50.45;;UCB_0.4;0.67000;6;0.79000;73.75;;UCB_0.6;0.95000;1;0.80000;70.65;;UCB_0.8;0.65500;6;0.78500;68.6;;UCB_1.4;0.56500;7;0.76500;64.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
462;MultiSBM_0.1;0.81000;1;0.75000;51.15;;MultiSBM_0.2;0.69500;4;0.75500;60.9;;MultiSBM_0.4;0.65000;4;0.74000;61.85;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;36.85;;O-MAB_0.2;0.69500;4;0.76500;55.7;;O-MAB_0.4;0.69000;5;0.78000;78.1;;O-MAB_0.6;0.65000;7;0.80000;75.25;;O-MAB_0.8;0.85000;2;0.78000;76.95;;O-MAB_1.2;0.75000;5;0.80000;75;;UCB_0.1;0.78500;1;0.74500;39.35;;UCB_0.2;0.69000;4;0.76000;50.65;;UCB_0.4;0.77000;4;0.79000;73.95;;UCB_0.6;0.65000;7;0.80000;71;;UCB_0.8;0.80000;3;0.78000;68.75;;UCB_1.4;0.74000;2;0.74000;64.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
463;MultiSBM_0.1;0.76000;2;0.75000;51.25;;MultiSBM_0.2;0.69500;4;0.75500;61.1;;MultiSBM_0.4;0.60000;5;0.74000;62.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;36.95;;O-MAB_0.2;0.69500;4;0.76500;55.9;;O-MAB_0.4;0.62000;7;0.79000;78.45;;O-MAB_0.6;0.82000;3;0.76000;75.4;;O-MAB_0.8;0.67000;6;0.79000;77.25;;O-MAB_1.2;0.83500;2;0.77500;75.1;;UCB_0.1;0.73500;2;0.74500;39.45;;UCB_0.2;0.69500;4;0.76500;50.85;;UCB_0.4;0.68500;6;0.79500;74.25;;UCB_0.6;0.88500;2;0.79500;71.1;;UCB_0.8;0.68000;5;0.77000;69;;UCB_1.4;0.77000;1;0.72000;64.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
464;MultiSBM_0.1;0.61000;5;0.75000;51.5;;MultiSBM_0.2;0.84000;2;0.78000;61.2;;MultiSBM_0.4;0.59000;6;0.76000;62.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;37.05;;O-MAB_0.2;0.79500;2;0.76500;56;;O-MAB_0.4;0.58500;8;0.79500;78.85;;O-MAB_0.6;0.93500;1;0.79500;75.45;;O-MAB_0.8;0.68500;5;0.77500;77.5;;O-MAB_1.2;0.90500;1;0.78500;75.15;;UCB_0.1;0.73500;2;0.74500;39.55;;UCB_0.2;0.78000;2;0.76000;50.95;;UCB_0.4;0.55500;8;0.78500;74.65;;UCB_0.6;0.91000;1;0.78000;71.15;;UCB_0.8;0.67000;5;0.77000;69.25;;UCB_1.4;0.72000;3;0.72000;64.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
465;MultiSBM_0.1;0.81000;1;0.75000;51.55;;MultiSBM_0.2;0.74000;4;0.78000;61.4;;MultiSBM_0.4;0.89000;0;0.76000;62.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;37.15;;O-MAB_0.2;0.74500;3;0.76500;56.15;;O-MAB_0.4;0.88500;2;0.79500;78.95;;O-MAB_0.6;0.83500;3;0.79500;75.6;;O-MAB_0.8;0.92000;1;0.79000;77.55;;O-MAB_1.2;0.77000;4;0.79000;75.35;;UCB_0.1;0.78500;1;0.74500;39.6;;UCB_0.2;0.84500;1;0.76500;51;;UCB_0.4;0.85000;2;0.78000;74.75;;UCB_0.6;0.81500;3;0.78500;71.3;;UCB_0.8;0.91000;1;0.78000;69.3;;UCB_1.4;0.89000;0;0.76000;64.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
466;MultiSBM_0.1;0.76500;2;0.75500;51.65;;MultiSBM_0.2;0.59000;6;0.76000;61.7;;MultiSBM_0.4;0.58500;6;0.72500;62.7;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;37.25;;O-MAB_0.2;0.69500;4;0.76500;56.35;;O-MAB_0.4;0.57000;8;0.79000;79.35;;O-MAB_0.6;0.93500;1;0.79500;75.65;;O-MAB_0.8;0.83500;3;0.79500;77.7;;O-MAB_1.2;0.70000;5;0.78000;75.6;;UCB_0.1;0.83500;0;0.74500;39.6;;UCB_0.2;0.69500;4;0.76500;51.2;;UCB_0.4;0.53500;8;0.77500;75.15;;UCB_0.6;0.93500;1;0.79500;71.35;;UCB_0.8;0.82000;3;0.79000;69.45;;UCB_1.4;0.83000;2;0.77000;64.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
467;MultiSBM_0.1;0.76500;2;0.75500;51.75;;MultiSBM_0.2;0.69000;4;0.76000;61.9;;MultiSBM_0.4;0.78500;2;0.72500;62.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;37.25;;O-MAB_0.2;0.69500;4;0.76500;56.55;;O-MAB_0.4;0.75500;4;0.78500;79.55;;O-MAB_0.6;0.78500;4;0.79500;75.85;;O-MAB_0.8;0.55000;9;0.80000;78.15;;O-MAB_1.2;0.82000;3;0.79000;75.75;;UCB_0.1;0.83500;0;0.74500;39.6;;UCB_0.2;0.64500;5;0.76500;51.45;;UCB_0.4;0.75000;4;0.78000;75.35;;UCB_0.6;0.77000;4;0.79000;71.55;;UCB_0.8;0.60500;7;0.78500;69.8;;UCB_1.4;0.83000;2;0.77000;64.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
468;MultiSBM_0.1;0.70000;3;0.75000;51.9;;MultiSBM_0.2;0.80500;2;0.76500;62;;MultiSBM_0.4;0.64500;4;0.73500;63;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;37.35;;O-MAB_0.2;0.69500;4;0.76500;56.75;;O-MAB_0.4;0.72000;5;0.79000;79.8;;O-MAB_0.6;0.78500;4;0.79500;76.05;;O-MAB_0.8;0.80500;3;0.78500;78.3;;O-MAB_1.2;0.92000;1;0.79000;75.8;;UCB_0.1;0.78500;1;0.74500;39.65;;UCB_0.2;0.74500;3;0.76500;51.6;;UCB_0.4;0.80500;3;0.78500;75.5;;UCB_0.6;0.78500;4;0.79500;71.75;;UCB_0.8;0.84000;2;0.78000;69.9;;UCB_1.4;0.69000;5;0.74000;65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
469;MultiSBM_0.1;0.75000;2;0.75000;52;;MultiSBM_0.2;0.80500;2;0.76500;62.1;;MultiSBM_0.4;0.79500;1;0.73500;63.05;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;37.5;;O-MAB_0.2;0.84500;1;0.76500;56.8;;O-MAB_0.4;0.85500;2;0.78500;79.9;;O-MAB_0.6;0.77000;4;0.79000;76.25;;O-MAB_0.8;0.65500;6;0.78500;78.6;;O-MAB_1.2;0.87000;2;0.79000;75.9;;UCB_0.1;0.63500;4;0.74500;39.85;;UCB_0.2;0.79500;2;0.76500;51.7;;UCB_0.4;0.90500;1;0.78500;75.55;;UCB_0.6;0.80000;4;0.80000;71.95;;UCB_0.8;0.69500;5;0.77500;70.15;;UCB_1.4;0.81000;2;0.74000;65.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
470;MultiSBM_0.1;0.85500;0;0.74500;52;;MultiSBM_0.2;0.65500;5;0.76500;62.35;;MultiSBM_0.4;0.71500;3;0.67500;63.2;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;37.5;;O-MAB_0.2;0.64500;5;0.76500;57.05;;O-MAB_0.4;0.77000;4;0.79000;80.1;;O-MAB_0.6;0.73500;5;0.79500;76.5;;O-MAB_0.8;0.74000;4;0.78000;78.8;;O-MAB_1.2;0.58500;8;0.79500;76.3;;UCB_0.1;0.78500;1;0.74500;39.9;;UCB_0.2;0.74500;3;0.76500;51.85;;UCB_0.4;0.78500;4;0.79500;75.75;;UCB_0.6;0.73000;5;0.79000;72.2;;UCB_0.8;0.67000;5;0.77000;70.4;;UCB_1.4;0.66000;5;0.76000;65.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
471;MultiSBM_0.1;0.80500;1;0.74500;52.05;;MultiSBM_0.2;0.75500;3;0.76500;62.5;;MultiSBM_0.4;0.71500;3;0.67500;63.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;37.5;;O-MAB_0.2;0.69500;4;0.76500;57.25;;O-MAB_0.4;0.83500;2;0.77500;80.2;;O-MAB_0.6;0.70000;6;0.80000;76.8;;O-MAB_0.8;0.90500;1;0.78500;78.85;;O-MAB_1.2;0.67000;5;0.77000;76.55;;UCB_0.1;0.78500;1;0.74500;39.95;;UCB_0.2;0.69500;4;0.76500;52.05;;UCB_0.4;0.85500;2;0.78500;75.85;;UCB_0.6;0.68500;6;0.79500;72.5;;UCB_0.8;0.86500;1;0.76500;70.45;;UCB_1.4;0.69500;4;0.76500;65.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
472;MultiSBM_0.1;0.75000;2;0.75000;52.15;;MultiSBM_0.2;0.82500;1;0.75500;62.55;;MultiSBM_0.4;0.60500;6;0.67500;63.65;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;37.6;;O-MAB_0.2;0.74500;3;0.76500;57.4;;O-MAB_0.4;0.78500;3;0.77500;80.35;;O-MAB_0.6;0.75000;5;0.80000;77.05;;O-MAB_0.8;0.85000;3;0.80000;79;;O-MAB_1.2;0.79000;3;0.78000;76.7;;UCB_0.1;0.73500;2;0.74500;40.05;;UCB_0.2;0.79500;2;0.76500;52.15;;UCB_0.4;0.80000;3;0.78000;76;;UCB_0.6;0.75000;5;0.80000;72.75;;UCB_0.8;0.85000;2;0.78000;70.55;;UCB_1.4;0.83500;0;0.73500;65.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
473;MultiSBM_0.1;0.70000;3;0.75000;52.3;;MultiSBM_0.2;0.77500;2;0.75500;62.65;;MultiSBM_0.4;0.65500;5;0.67500;63.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;37.7;;O-MAB_0.2;0.79500;2;0.76500;57.5;;O-MAB_0.4;0.70500;5;0.78500;80.6;;O-MAB_0.6;0.85000;3;0.80000;77.2;;O-MAB_0.8;0.80000;3;0.78000;79.15;;O-MAB_1.2;0.81000;3;0.78000;76.85;;UCB_0.1;0.68500;3;0.74500;40.2;;UCB_0.2;0.84500;1;0.76500;52.2;;UCB_0.4;0.67000;6;0.79000;76.3;;UCB_0.6;0.85000;3;0.80000;72.9;;UCB_0.8;0.81500;3;0.78500;70.7;;UCB_1.4;0.68500;5;0.74500;65.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
474;MultiSBM_0.1;0.84500;1;0.76500;52.35;;MultiSBM_0.2;0.87500;1;0.77500;62.7;;MultiSBM_0.4;0.77000;2;0.74000;64;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;37.7;;O-MAB_0.2;0.79500;2;0.76500;57.6;;O-MAB_0.4;0.87000;2;0.79000;80.7;;O-MAB_0.6;0.72000;5;0.79000;77.45;;O-MAB_0.8;0.66500;6;0.78500;79.45;;O-MAB_1.2;0.72000;5;0.76000;77.1;;UCB_0.1;0.83500;0;0.74500;40.2;;UCB_0.2;0.79500;2;0.76500;52.3;;UCB_0.4;0.78500;4;0.79500;76.5;;UCB_0.6;0.73500;5;0.76500;73.15;;UCB_0.8;0.65000;6;0.78000;71;;UCB_1.4;0.73000;3;0.75000;65.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
475;MultiSBM_0.1;0.69500;4;0.76500;52.55;;MultiSBM_0.2;0.72500;4;0.77500;62.9;;MultiSBM_0.4;0.72000;3;0.74000;64.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;37.75;;O-MAB_0.2;0.74500;3;0.76500;57.75;;O-MAB_0.4;0.78500;4;0.79500;80.9;;O-MAB_0.6;0.65000;7;0.80000;77.8;;O-MAB_0.8;0.92000;1;0.79000;79.5;;O-MAB_1.2;0.87500;1;0.77500;77.15;;UCB_0.1;0.78500;1;0.74500;40.25;;UCB_0.2;0.74500;3;0.76500;52.45;;UCB_0.4;0.83500;3;0.79500;76.65;;UCB_0.6;0.60000;8;0.77000;73.55;;UCB_0.8;0.85000;1;0.76000;71.05;;UCB_1.4;0.61000;5;0.68000;66.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
476;MultiSBM_0.1;0.78500;1;0.74500;52.6;;MultiSBM_0.2;0.59000;6;0.75000;63.2;;MultiSBM_0.4;0.75000;2;0.71000;64.25;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;37.8;;O-MAB_0.2;0.64500;5;0.76500;58;;O-MAB_0.4;0.93500;1;0.79500;80.95;;O-MAB_0.6;0.78500;4;0.79500;78;;O-MAB_0.8;0.80000;4;0.80000;79.7;;O-MAB_1.2;0.65500;6;0.78500;77.45;;UCB_0.1;0.78500;1;0.74500;40.3;;UCB_0.2;0.64500;5;0.76500;52.7;;UCB_0.4;0.93500;1;0.79500;76.7;;UCB_0.6;0.73500;5;0.76500;73.8;;UCB_0.8;0.75000;4;0.78000;71.25;;UCB_1.4;0.66500;4;0.72500;66.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
477;MultiSBM_0.1;0.73500;2;0.74500;52.7;;MultiSBM_0.2;0.74000;3;0.75000;63.35;;MultiSBM_0.4;0.75000;2;0.71000;64.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;37.8;;O-MAB_0.2;0.69500;4;0.76500;58.2;;O-MAB_0.4;0.93500;1;0.79500;81;;O-MAB_0.6;0.78500;4;0.79500;78.2;;O-MAB_0.8;0.75500;4;0.78500;79.9;;O-MAB_1.2;0.78500;3;0.74500;77.6;;UCB_0.1;0.83500;0;0.74500;40.3;;UCB_0.2;0.69500;4;0.76500;52.9;;UCB_0.4;0.93000;1;0.79000;76.75;;UCB_0.6;0.77000;4;0.79000;74;;UCB_0.8;0.73000;3;0.75000;71.4;;UCB_1.4;0.76500;2;0.71500;66.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
478;MultiSBM_0.1;0.79500;2;0.76500;52.8;;MultiSBM_0.2;0.77000;3;0.77000;63.5;;MultiSBM_0.4;0.61000;5;0.71000;64.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;37.9;;O-MAB_0.2;0.69500;4;0.76500;58.4;;O-MAB_0.4;0.68500;6;0.79500;81.3;;O-MAB_0.6;0.73500;5;0.79500;78.45;;O-MAB_0.8;0.52000;9;0.76000;80.35;;O-MAB_1.2;0.87500;1;0.77500;77.65;;UCB_0.1;0.73500;2;0.74500;40.4;;UCB_0.2;0.74500;3;0.76500;53.05;;UCB_0.4;0.73500;5;0.79500;77;;UCB_0.6;0.72000;5;0.76000;74.25;;UCB_0.8;0.57500;7;0.77500;71.75;;UCB_1.4;0.74500;3;0.75500;66.65;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
479;MultiSBM_0.1;0.69500;4;0.76500;53;;MultiSBM_0.2;0.82000;2;0.77000;63.6;;MultiSBM_0.4;0.66000;4;0.71000;64.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;38;;O-MAB_0.2;0.83000;1;0.76000;58.45;;O-MAB_0.4;0.83500;3;0.79500;81.45;;O-MAB_0.6;0.72000;5;0.79000;78.7;;O-MAB_0.8;0.79000;3;0.78000;80.5;;O-MAB_1.2;0.81500;3;0.78500;77.8;;UCB_0.1;0.73500;2;0.74500;40.5;;UCB_0.2;0.84500;1;0.76500;53.1;;UCB_0.4;0.83500;3;0.79500;77.15;;UCB_0.6;0.67500;5;0.76500;74.5;;UCB_0.8;0.71500;5;0.75500;72;;UCB_1.4;0.77500;3;0.77500;66.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
480;MultiSBM_0.1;0.78500;1;0.74500;53.05;;MultiSBM_0.2;0.73500;3;0.75500;63.75;;MultiSBM_0.4;0.70000;3;0.68000;64.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;38.15;;O-MAB_0.2;0.64500;5;0.76500;58.7;;O-MAB_0.4;0.87000;2;0.79000;81.55;;O-MAB_0.6;0.85000;3;0.80000;78.85;;O-MAB_0.8;0.90500;1;0.78500;80.55;;O-MAB_1.2;0.74000;4;0.78000;78;;UCB_0.1;0.68500;3;0.74500;40.65;;UCB_0.2;0.69500;4;0.76500;53.3;;UCB_0.4;0.82000;3;0.79000;77.3;;UCB_0.6;0.85000;2;0.78000;74.6;;UCB_0.8;0.85500;1;0.76500;72.05;;UCB_1.4;0.78500;2;0.75500;66.9;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
481;MultiSBM_0.1;0.73500;2;0.74500;53.15;;MultiSBM_0.2;0.73500;3;0.75500;63.9;;MultiSBM_0.4;0.65000;4;0.68000;65.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;38.2;;O-MAB_0.2;0.69500;4;0.76500;58.9;;O-MAB_0.4;0.88500;2;0.79500;81.65;;O-MAB_0.6;0.82000;3;0.79000;79;;O-MAB_0.8;0.72000;5;0.79000;80.8;;O-MAB_1.2;0.74000;4;0.78000;78.2;;UCB_0.1;0.78500;1;0.74500;40.7;;UCB_0.2;0.64500;5;0.76500;53.55;;UCB_0.4;0.87000;2;0.79000;77.4;;UCB_0.6;0.82000;3;0.79000;74.75;;UCB_0.8;0.69500;4;0.75500;72.25;;UCB_1.4;0.78000;2;0.75000;67;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
482;MultiSBM_0.1;0.79500;2;0.76500;53.25;;MultiSBM_0.2;0.84500;1;0.76500;63.95;;MultiSBM_0.4;0.86000;0;0.74000;65.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;38.3;;O-MAB_0.2;0.84500;1;0.76500;58.95;;O-MAB_0.4;0.93500;1;0.79500;81.7;;O-MAB_0.6;0.73500;5;0.79500;79.25;;O-MAB_0.8;0.75500;4;0.78500;81;;O-MAB_1.2;0.70000;5;0.75000;78.45;;UCB_0.1;0.78500;1;0.74500;40.75;;UCB_0.2;0.78000;2;0.76000;53.65;;UCB_0.4;0.93500;1;0.79500;77.45;;UCB_0.6;0.72000;5;0.79000;75;;UCB_0.8;0.72000;5;0.79000;72.5;;UCB_1.4;0.78500;2;0.72500;67.1;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
483;MultiSBM_0.1;0.79500;2;0.76500;53.35;;MultiSBM_0.2;0.84500;1;0.76500;64;;MultiSBM_0.4;0.66000;4;0.74000;65.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;38.4;;O-MAB_0.2;0.89500;0;0.76500;58.95;;O-MAB_0.4;0.78500;4;0.79500;81.9;;O-MAB_0.6;0.77000;4;0.79000;79.45;;O-MAB_0.8;0.81500;3;0.78500;81.15;;O-MAB_1.2;0.83500;2;0.77500;78.55;;UCB_0.1;0.73500;2;0.74500;40.85;;UCB_0.2;0.84500;1;0.76500;53.7;;UCB_0.4;0.73500;5;0.79500;77.7;;UCB_0.6;0.73500;4;0.77500;75.2;;UCB_0.8;0.80000;3;0.78000;72.65;;UCB_1.4;0.85500;2;0.75500;67.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
484;MultiSBM_0.1;0.73000;2;0.74000;53.45;;MultiSBM_0.2;0.80000;2;0.76000;64.1;;MultiSBM_0.4;0.69500;3;0.73500;65.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;38.4;;O-MAB_0.2;0.79500;2;0.76500;59.05;;O-MAB_0.4;0.83500;3;0.79500;82.05;;O-MAB_0.6;0.80500;3;0.78500;79.6;;O-MAB_0.8;0.73500;5;0.79500;81.4;;O-MAB_1.2;0.70500;5;0.78500;78.8;;UCB_0.1;0.78500;1;0.74500;40.9;;UCB_0.2;0.74500;3;0.76500;53.85;;UCB_0.4;0.82000;3;0.79000;77.85;;UCB_0.6;0.83500;3;0.79500;75.35;;UCB_0.8;0.72500;4;0.77500;72.85;;UCB_1.4;0.89500;1;0.77500;67.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
485;MultiSBM_0.1;0.78000;1;0.74000;53.5;;MultiSBM_0.2;0.80000;2;0.76000;64.2;;MultiSBM_0.4;0.84500;0;0.73500;65.5;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;38.45;;O-MAB_0.2;0.79500;2;0.76500;59.15;;O-MAB_0.4;0.88500;2;0.79500;82.15;;O-MAB_0.6;0.78500;4;0.79500;79.8;;O-MAB_0.8;0.82000;3;0.79000;81.55;;O-MAB_1.2;0.78500;2;0.75500;78.9;;UCB_0.1;0.83500;0;0.74500;40.9;;UCB_0.2;0.84500;1;0.76500;53.9;;UCB_0.4;0.93500;1;0.79500;77.9;;UCB_0.6;0.77000;4;0.79000;75.55;;UCB_0.8;0.84500;1;0.76500;72.9;;UCB_1.4;0.75500;4;0.78500;67.45;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
486;MultiSBM_0.1;0.69500;4;0.76500;53.7;;MultiSBM_0.2;0.62000;6;0.77000;64.5;;MultiSBM_0.4;0.85500;1;0.76500;65.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.57000;5;0.74000;38.7;;O-MAB_0.2;0.69500;4;0.76500;59.35;;O-MAB_0.4;0.93500;1;0.79500;82.2;;O-MAB_0.6;0.78500;4;0.79500;80;;O-MAB_0.8;0.85500;2;0.78500;81.65;;O-MAB_1.2;0.67500;5;0.77500;79.15;;UCB_0.1;0.53500;6;0.74500;41.2;;UCB_0.2;0.69500;4;0.76500;54.1;;UCB_0.4;0.93500;1;0.79500;77.95;;UCB_0.6;0.85000;2;0.78000;75.65;;UCB_0.8;0.83500;3;0.79500;73.05;;UCB_1.4;0.85500;1;0.76500;67.5;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
487;MultiSBM_0.1;0.79500;2;0.76500;53.8;;MultiSBM_0.2;0.72000;4;0.77000;64.7;;MultiSBM_0.4;0.85500;1;0.76500;65.6;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;38.7;;O-MAB_0.2;0.73000;3;0.76000;59.5;;O-MAB_0.4;0.93500;1;0.79500;82.25;;O-MAB_0.6;0.67000;6;0.79000;80.3;;O-MAB_0.8;0.80500;3;0.78500;81.8;;O-MAB_1.2;0.80500;2;0.76500;79.25;;UCB_0.1;0.78500;1;0.74500;41.25;;UCB_0.2;0.72500;3;0.75500;54.25;;UCB_0.4;0.93500;1;0.79500;78;;UCB_0.6;0.68000;6;0.79000;75.95;;UCB_0.8;0.78000;3;0.77000;73.2;;UCB_1.4;0.84500;1;0.75500;67.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
488;MultiSBM_0.1;0.69500;3;0.74500;53.95;;MultiSBM_0.2;0.75000;3;0.76000;64.85;;MultiSBM_0.4;0.75500;3;0.73500;65.75;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.62000;4;0.74000;38.9;;O-MAB_0.2;0.74500;3;0.76500;59.65;;O-MAB_0.4;0.83500;3;0.79500;82.4;;O-MAB_0.6;0.71500;5;0.78500;80.55;;O-MAB_0.8;0.86500;2;0.78500;81.9;;O-MAB_1.2;0.70500;5;0.78500;79.5;;UCB_0.1;0.53500;6;0.74500;41.55;;UCB_0.2;0.74500;3;0.76500;54.4;;UCB_0.4;0.83500;3;0.79500;78.15;;UCB_0.6;0.73500;5;0.79500;76.2;;UCB_0.8;0.76500;3;0.76500;73.35;;UCB_1.4;0.73500;4;0.77500;67.75;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
489;MultiSBM_0.1;0.74500;2;0.74500;54.05;;MultiSBM_0.2;0.80000;2;0.76000;64.95;;MultiSBM_0.4;0.75500;3;0.73500;65.9;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;38.95;;O-MAB_0.2;0.79500;2;0.76500;59.75;;O-MAB_0.4;0.83500;3;0.79500;82.55;;O-MAB_0.6;0.74000;4;0.78000;80.75;;O-MAB_0.8;0.85000;3;0.80000;82.05;;O-MAB_1.2;0.79000;3;0.78000;79.65;;UCB_0.1;0.83500;0;0.74500;41.55;;UCB_0.2;0.79500;2;0.76500;54.5;;UCB_0.4;0.78500;4;0.79500;78.35;;UCB_0.6;0.73500;4;0.77500;76.4;;UCB_0.8;0.80500;3;0.78500;73.5;;UCB_1.4;0.83500;2;0.74500;67.85;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
490;MultiSBM_0.1;0.78000;2;0.76000;54.15;;MultiSBM_0.2;0.77000;3;0.77000;65.1;;MultiSBM_0.4;0.66000;4;0.71000;66.1;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.67000;3;0.74000;39.1;;O-MAB_0.2;0.79500;2;0.76500;59.85;;O-MAB_0.4;0.73500;5;0.79500;82.8;;O-MAB_0.6;0.85000;3;0.80000;80.9;;O-MAB_0.8;0.77000;4;0.79000;82.25;;O-MAB_1.2;0.84000;2;0.75000;79.75;;UCB_0.1;0.68500;3;0.74500;41.7;;UCB_0.2;0.79500;2;0.76500;54.6;;UCB_0.4;0.73500;5;0.79500;78.6;;UCB_0.6;0.82000;3;0.79000;76.55;;UCB_0.8;0.74500;4;0.77500;73.7;;UCB_1.4;0.82000;2;0.77000;67.95;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
491;MultiSBM_0.1;0.83000;1;0.76000;54.2;;MultiSBM_0.2;0.67000;5;0.77000;65.35;;MultiSBM_0.4;0.66000;4;0.71000;66.3;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;39.1;;O-MAB_0.2;0.64500;5;0.76500;60.1;;O-MAB_0.4;0.87000;2;0.79000;82.9;;O-MAB_0.6;0.68500;6;0.79500;81.2;;O-MAB_0.8;0.82000;3;0.79000;82.4;;O-MAB_1.2;0.87000;2;0.76000;79.85;;UCB_0.1;0.78500;1;0.74500;41.75;;UCB_0.2;0.69500;4;0.76500;54.8;;UCB_0.4;0.82000;3;0.79000;78.75;;UCB_0.6;0.72000;5;0.79000;76.8;;UCB_0.8;0.75500;3;0.76500;73.85;;UCB_1.4;0.67000;6;0.76000;68.25;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
492;MultiSBM_0.1;0.73000;2;0.74000;54.3;;MultiSBM_0.2;0.75000;3;0.76000;65.5;;MultiSBM_0.4;0.86500;1;0.73500;66.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;39.2;;O-MAB_0.2;0.84500;1;0.76500;60.15;;O-MAB_0.4;0.88500;2;0.79500;83;;O-MAB_0.6;0.68500;5;0.77500;81.45;;O-MAB_0.8;0.91500;1;0.78500;82.45;;O-MAB_1.2;0.87000;2;0.76000;79.95;;UCB_0.1;0.69000;2;0.70000;41.85;;UCB_0.2;0.74500;3;0.76500;54.95;;UCB_0.4;0.86500;2;0.78500;78.85;;UCB_0.6;0.71500;5;0.78500;77.05;;UCB_0.8;0.87000;1;0.77000;73.9;;UCB_1.4;0.79000;2;0.75000;68.35;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
493;MultiSBM_0.1;0.78000;1;0.74000;54.35;;MultiSBM_0.2;0.75000;3;0.76000;65.65;;MultiSBM_0.4;0.81500;2;0.73500;66.45;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;39.25;;O-MAB_0.2;0.84500;1;0.76500;60.2;;O-MAB_0.4;0.93500;1;0.79500;83.05;;O-MAB_0.6;0.97000;0;0.79000;81.45;;O-MAB_0.8;0.82000;3;0.79000;82.6;;O-MAB_1.2;0.76500;4;0.75500;80.15;;UCB_0.1;0.80000;1;0.75000;41.9;;UCB_0.2;0.84500;1;0.76500;55;;UCB_0.4;0.92000;1;0.79000;78.9;;UCB_0.6;0.91500;1;0.78500;77.1;;UCB_0.8;0.78000;3;0.77000;74.05;;UCB_1.4;0.67500;4;0.74500;68.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
494;MultiSBM_0.1;0.74500;2;0.74500;54.45;;MultiSBM_0.2;0.77000;3;0.77000;65.8;;MultiSBM_0.4;0.77000;2;0.75000;66.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;39.3;;O-MAB_0.2;0.79500;2;0.76500;60.3;;O-MAB_0.4;0.83500;3;0.79500;83.2;;O-MAB_0.6;0.78500;4;0.79500;81.65;;O-MAB_0.8;0.78500;4;0.79500;82.8;;O-MAB_1.2;0.77000;4;0.76000;80.35;;UCB_0.1;0.69500;3;0.74500;42.05;;UCB_0.2;0.69500;4;0.76500;55.2;;UCB_0.4;0.83500;3;0.79500;79.05;;UCB_0.6;0.77000;4;0.79000;77.3;;UCB_0.8;0.78500;4;0.79500;74.25;;UCB_1.4;0.69000;5;0.78000;68.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
495;MultiSBM_0.1;0.74500;2;0.74500;54.55;;MultiSBM_0.2;0.72000;4;0.77000;66;;MultiSBM_0.4;0.87000;0;0.75000;66.55;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.62000;4;0.74000;39.5;;O-MAB_0.2;0.74500;3;0.76500;60.45;;O-MAB_0.4;0.83500;3;0.79500;83.35;;O-MAB_0.6;0.80000;4;0.80000;81.85;;O-MAB_0.8;0.93500;1;0.79500;82.85;;O-MAB_1.2;0.80000;3;0.75000;80.5;;UCB_0.1;0.70000;3;0.75000;42.2;;UCB_0.2;0.74500;3;0.76500;55.35;;UCB_0.4;0.83500;3;0.79500;79.2;;UCB_0.6;0.82000;3;0.79000;77.45;;UCB_0.8;0.91500;1;0.78500;74.3;;UCB_1.4;0.68000;4;0.76000;69;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
496;MultiSBM_0.1;0.81500;1;0.75500;54.6;;MultiSBM_0.2;0.66500;5;0.76500;66.25;;MultiSBM_0.4;0.66000;5;0.76000;66.8;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;39.5;;O-MAB_0.2;0.69500;4;0.76500;60.65;;O-MAB_0.4;0.68500;6;0.79500;83.65;;O-MAB_0.6;0.83500;3;0.79500;82;;O-MAB_0.8;0.93000;1;0.79000;82.9;;O-MAB_1.2;0.77000;4;0.79000;80.7;;UCB_0.1;0.85000;0;0.75000;42.2;;UCB_0.2;0.73000;3;0.76000;55.5;;UCB_0.4;0.63500;7;0.76500;79.55;;UCB_0.6;0.80500;3;0.78500;77.6;;UCB_0.8;0.92000;1;0.79000;74.35;;UCB_1.4;0.79500;1;0.73500;69.05;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
497;MultiSBM_0.1;0.71500;3;0.75500;54.75;;MultiSBM_0.2;0.61500;6;0.76500;66.55;;MultiSBM_0.4;0.76000;3;0.76000;66.95;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.77000;1;0.74000;39.55;;O-MAB_0.2;0.74500;3;0.76500;60.8;;O-MAB_0.4;0.83500;3;0.79500;83.8;;O-MAB_0.6;0.75000;5;0.80000;82.25;;O-MAB_0.8;0.85000;3;0.80000;83.05;;O-MAB_1.2;0.83500;3;0.79500;80.85;;UCB_0.1;0.80000;1;0.75000;42.25;;UCB_0.2;0.73000;3;0.76000;55.65;;UCB_0.4;0.75000;4;0.78000;79.75;;UCB_0.6;0.78000;4;0.79000;77.8;;UCB_0.8;0.85000;3;0.80000;74.5;;UCB_1.4;0.72500;3;0.74500;69.2;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
498;MultiSBM_0.1;0.71500;3;0.75500;54.9;;MultiSBM_0.2;0.75500;3;0.76500;66.7;;MultiSBM_0.4;0.72500;4;0.77500;67.15;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.82000;0;0.74000;39.55;;O-MAB_0.2;0.74500;3;0.76500;60.95;;O-MAB_0.4;0.68500;6;0.79500;84.1;;O-MAB_0.6;0.83500;3;0.79500;82.4;;O-MAB_0.8;0.75000;5;0.80000;83.3;;O-MAB_1.2;0.77000;4;0.79000;81.05;;UCB_0.1;0.85000;0;0.75000;42.25;;UCB_0.2;0.74500;3;0.76500;55.8;;UCB_0.4;0.68500;6;0.79500;80.05;;UCB_0.6;0.80500;3;0.78500;77.95;;UCB_0.8;0.72000;5;0.79000;74.75;;UCB_1.4;0.70000;4;0.76000;69.4;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
499;MultiSBM_0.1;0.66500;4;0.75500;55.1;;MultiSBM_0.2;0.60500;6;0.76500;67;;MultiSBM_0.4;0.72500;4;0.77500;67.35;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;39.65;;O-MAB_0.2;0.64500;5;0.76500;61.2;;O-MAB_0.4;0.78500;4;0.79500;84.3;;O-MAB_0.6;0.65000;7;0.80000;82.75;;O-MAB_0.8;0.66500;6;0.78500;83.6;;O-MAB_1.2;0.82000;3;0.79000;81.2;;UCB_0.1;0.80000;1;0.75000;42.3;;UCB_0.2;0.79500;2;0.76500;55.9;;UCB_0.4;0.77000;4;0.79000;80.25;;UCB_0.6;0.63000;7;0.79000;78.3;;UCB_0.8;0.66500;6;0.78500;75.05;;UCB_1.4;0.71500;3;0.74500;69.55;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
500;MultiSBM_0.1;0.81500;1;0.75500;55.15;;MultiSBM_0.2;0.74500;3;0.76500;67.15;;MultiSBM_0.4;0.77000;1;0.73000;67.4;;O_H_MAB_0.1;0.70000;0;0.70000;2.6;;O_H_MAB_0.2;0.70000;0;0.70000;2.4;;O_H_MAB_0.4;0.70000;0;0.70000;4.6;;O-MAB_0.1;0.72000;2;0.74000;39.75;;O-MAB_0.2;0.79500;2;0.76500;61.3;;O-MAB_0.4;0.82000;3;0.79000;84.45;;O-MAB_0.6;0.95500;0;0.78500;82.75;;O-MAB_0.8;0.74000;4;0.78000;83.8;;O-MAB_1.2;0.69000;5;0.78000;81.45;;UCB_0.1;0.75000;2;0.75000;42.4;;UCB_0.2;0.79500;2;0.76500;56;;UCB_0.4;0.78500;4;0.79500;80.45;;UCB_0.6;0.93500;0;0.77500;78.3;;UCB_0.8;0.67500;5;0.77500;75.3;;UCB_1.4;0.65500;5;0.76500;69.8;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;

